Statistical inference on random dot product graphs: a survey

The random dot product graph (RDPG) is an independent-edge random graph that is analytically tractable and, simultaneously, either encompasses or can successfully approximate a wide range of random graphs, from relatively simple stochastic block models to complex latent position graphs. In this survey paper, we describe a comprehensive paradigm for statistical inference on random dot product graphs, a paradigm centered on spectral embeddings of adjacency and Laplacian matrices. We examine the analogues, in graph inference, of several canonical tenets of classical Euclidean inference: in particular, we summarize a body of existing results on the consistency and asymptotic normality of the adjacency and Laplacian spectral embeddings, and the role these spectral embeddings can play in the construction of single- and multi-sample hypothesis tests for graph data. We investigate several real-world applications, including community detection and classification in large social networks and the determination of functional and biologically relevant network properties from an exploratory data analysis of the Drosophila connectome. We outline requisite background and current open problems in spectral graph inference.

==> expts/fullARE2v1/fullARE2v1_results.dat <==
n	ASE	ABAR	OMNI	OMNIBAR	PROCBAR
20	5.3489	3.2697	3.6483	3.268	3.0334
20	10.883	7.7345	9.7244	7.8508	7.5821
20	8.9957	7.5118	7.9734	7.6463	7.3581
20	9.4815	7.5067	8.0132	7.6147	6.6598
20	9.8632	7.8472	8.4813	7.8331	6.7257
20	7.9254	6.9395	6.8177	6.8663	6.2999
20	8.8043	6.8852	7.0944	6.8933	5.9549
20	7.5823	8.3385	8.3106	8.3087	6.9134
20	8.2628	6.9436	7.5572	6.8952	6.402
20	6.6472	4.2095	4.5848	4.2353	5.2258
20	10.871	5.0947	5.7571	5.2148	6.1989
20	8.1375	6.65	7.3394	6.6222	6.0482
20	9.7778	7.8886	7.8834	8.0323	6.9923
20	10.384	4.2886	4.1217	4.1644	7.3787
20	9.3797	7.1877	7.8419	7.1477	6.3631
20	6.7355	4.5993	4.4384	4.485	3.8309
20	9.442	7.2221	7.1277	7.2786	6.2278
20	8.1715	6.7527	6.1895	6.7296	5.9117
20	9.6196	8.1487	8.9449	8.2055	5.8928
20	10.009	6.8414	5.1628	4.829	5.5603
20	6.2883	7.4122	4.9169	4.9444	5.0025
20	9.6454	8.6032	9.0613	8.5977	8.0603
20	6.376	7.6995	8.7967	7.5733	4.7408
20	7.7841	6.7648	7.2163	6.8423	5.0114
20	9.0706	7.7636	8.055	7.6697	7.2191
20	10.679	4.4747	4.7236	4.4479	7.7982
20	8.3052	6.8885	6.7888	6.975	6.0242
20	10.01	7.5063	7.5387	7.3767	7.0825
20	9.2269	7.7009	7.6799	7.6952	6.8454
20	10.284	8.6995	9.0066	8.8856	8.6589
20	11.179	5.3776	10.202	8.3999	8.2014
20	7.2804	5.2777	6.7067	5.2169	5.5044
20	10.777	5.2423	5.8644	5.2884	6.3469
20	6.2881	4.6286	8.5048	6.7881	4.4245
20	11.059	6.4596	7.3656	6.5021	7.0373
20	9.5048	7.2566	8.3985	7.3314	6.1995
20	6.8187	5.1909	5.3895	5.0606	4.9534
20	8.5285	7.238	7.6969	7.2136	5.6293
20	6.1797	5.3088	5.292	5.3705	5.679
20	5.3409	4.3163	4.3065	4.323	4.9625
20	9.1817	6.7723	8.1272	6.8525	6.0001
20	8.0552	5.5023	6.4335	5.5421	6.0359
20	9.8072	8.5132	9.1478	8.6296	8.1928
20	10.015	8.5225	8.8793	8.529	8.0428
20	10.287	7.5774	8.3077	7.4848	7.0283
20	10.284	7.834	7.6818	7.7122	7.5435
20	9.4641	7.8863	7.2616	7.8787	7.1146
20	8.4777	7.4846	7.6537	7.501	6.7353
20	7.4222	8.3134	8.3256	8.3306	6.6219
20	8.7199	7.0262	7.4854	7.0481	5.926
20	9.7773	7.3065	8.4132	7.3341	5.8314
20	10.373	8.621	9.3749	8.7276	8.2434
20	6.6054	5.8664	6.8571	5.9054	3.9095
20	7.5186	6.2294	5.7659	6.195	5.3336
20	8.4835	4.1335	4.9965	3.871	5.7286
20	8.7265	7.0348	7.7426	7.0422	6.7245
20	8.5483	6.7293	7.8454	6.7308	5.8212
20	7.6014	6.9087	6.8344	6.9377	5.3363
20	5.9943	4.0179	4.4258	3.9616	5.4073
20	9.5378	7.2794	7.9377	7.2534	6.3496
20	9.7761	7.4798	8.346	7.6329	6.4685
20	9.2883	5.1743	5.0478	4.9382	6.6944
20	8.7234	7.1537	7.526	7.1732	6.6668
20	9.3106	8.1734	8.4862	8.067	5.3978
20	7.9473	5.5499	5.9667	5.7274	5.8336
20	7.6068	7.9777	8.5984	7.7841	5.1964
20	5.8164	4.051	4.3475	4.1358	5.2387
20	7.4816	7.2478	7.5055	7.1833	5.3845
20	9.0896	6.5566	7.6231	6.6218	5.5656
20	7.8717	4.8938	5.6449	4.902	6.4845
20	10.08	6.0807	7.0185	6.1994	7.4622
20	10.826	5.6628	5.862	5.5445	5.8337
20	10.099	8.0264	8.6505	7.998	7.5716
20	9.4499	8.2393	7.1686	8.2332	7.6956
20	7.0959	6.4577	6.0473	6.3609	5.1369
20	5.836	4.9858	5.6115	4.8527	4.7863
20	7.0092	7.0817	4.6495	4.1062	5.6472
20	7.005	7.3314	7.4013	7.2234	5.1945
20	6.5715	4.1606	5.1097	4.1765	4.1063
20	9.1239	7.8411	7.575	7.8406	6.8905
20	10.068	7.2987	8.5287	7.4186	6.3871
20	6.5498	3.6552	4.1668	3.7201	3.7922
20	10.499	3.7133	4.9757	3.8263	5.4379
20	9.9822	7.4077	8.8922	7.3945	6.7765
20	8.1448	8.395	4.8751	4.5414	3.9715
20	9.1285	6.3495	7.1193	6.3308	6.0035
20	9.4631	5.687	6.2416	5.9177	6.4955
20	9.332	4.1592	4.8196	4.0499	6.7939
20	6.5278	5.0635	5.5909	5.0753	5.2229
20	5.9747	7.8959	7.7073	8.0503	4.1749
20	6.1302	5.1101	4.5535	4.8849	4.4786
20	10.241	8.0376	9.5189	8.0556	7.2868
20	6.5306	4.8058	5.1126	4.7328	4.2316
20	8.6115	6.9253	7.26	6.9518	6.0071
20	9.2807	7.8633	8.1471	7.8041	4.6754
20	4.8607	4.5596	4.2435	4.3369	4.7778
20	9.0906	6.39	5.6526	6.3872	6.8238
20	7.3899	8.2741	8.0071	8.1998	5.5416
20	10.153	7.3	8.5969	7.4323	7.0191
20	10.736	5.3326	5.8505	5.4664	6.6618
20	9.5113	4.5488	5.331	4.5053	4.5563
20	9.0494	6.8152	7.4066	6.8178	6.9489
20	9.9108	4.1966	4.8503	4.2495	4.8797
20	8.4305	4.8398	5.5269	4.8212	5.8444
20	7.2	6.177	6.3142	6.2583	6.2217
20	8.9709	7.7069	8.8905	7.7597	5.9348
20	5.4857	4.4207	4.5282	4.4208	5.108
20	6.2929	4.5702	5.2036	4.3822	4.3965
20	7.9417	7.0157	7.3023	7.1068	6.9289
20	6.795	4.791	4.9846	4.7345	6.1963
20	8.993	7.4597	8.0578	7.4863	5.9556
20	7.1681	4.8286	4.2008	4.8647	4.3283
20	9.682	7.0411	8.563	7.0648	6.5248
20	8.5707	6.3458	7.5877	6.432	5.7997
20	8.4867	5.1834	5.0153	5.3706	5.4498
20	7.8629	5.1379	5.4712	5.0838	4.9339
20	11.27	5.0485	6.449	5.2353	6.6651
20	8.1111	4.8181	5.0058	4.8598	4.8713
20	6.7608	5.0392	5.5724	5.1032	5.1713
20	9.2275	4.2303	4.1772	4.1341	5.4691
20	8.8632	6.1618	7.1009	6.2221	5.5512
20	6.6953	5.0199	5.9933	4.9827	5.0603
20	8.5188	8.5942	8.0659	8.3089	7.2473
20	7.8366	4.1483	4.0514	4.0424	4.7314
20	9.1397	8.1256	8.4795	8.0305	7.3746
20	10.905	9.0168	8.8809	8.9395	8.4371
20	7.4495	6.8486	6.8361	6.7475	6.2054
20	6.8337	5.5013	5.3002	5.3965	5.3929
20	9.2545	4.8081	4.6113	4.7755	7.5945
20	5.9797	7.453	7.5243	7.566	5.5335
20	9.8835	8.4458	9.112	8.3516	6.9263
20	7.7139	4.8444	5.2917	4.9556	4.6752
20	10.018	9.2265	10.178	9.23	6.1198
20	9.8723	6.8316	7.7214	7.1175	6.8995
20	8.3408	5.7471	6.3216	5.7063	5.493
20	5.2049	3.8149	3.6567	3.8149	5.3169
20	10.548	5.3647	9.1425	9.1541	8.4026
20	9.6224	6.6117	8.7273	7.3216	6.3504
20	9.6418	8.433	8.8271	8.39	7.3921
20	5.6931	4.6854	4.6571	4.6873	4.7785
20	7.2584	6.7739	7.2068	6.5868	4.7158
20	7.6212	5.0163	5.7749	5.0759	5.3261
20	9.1229	7.1644	7.8336	7.1723	6.3505
20	7.1652	4.7849	5.5087	4.6357	4.8354
20	9.5541	7.6126	8.2528	7.6056	5.4019
20	10.441	7.415	7.6759	7.4236	6.7958
20	11.793	9.2066	10.609	9.2806	7.6962
20	9.1097	5.496	5.6965	5.6149	7.585
20	10.238	5.7827	6.545	5.8465	5.4332
20	8.7212	6.4489	6.6688	6.4274	6.4155
20	8.3145	4.5929	5.3658	4.3843	3.8419
20	9.3046	4.7319	5.6982	4.8658	6.5211
20	10.029	5.0093	5.3632	5.0356	7.0393
20	9.8615	4.4917	5.0978	4.4351	6.057
20	10.018	7.9966	8.6974	8.0126	6.064
20	8.2485	8.1895	7.4571	8.1826	6.3268
20	9.8875	8.2034	7.9616	8.1364	7.9133
20	8.6946	7.549	7.4521	7.6109	6.7722
20	8.0272	6.8558	6.7998	6.7243	6.2401
20	7.4787	6.772	7.2122	6.9634	5.2428
20	7.6698	8.9635	8.5635	8.8457	6.5085
20	10.07	7.8524	9.2475	7.7724	5.705
20	8.9799	4.4811	4.76	4.3979	6.8424
20	8.5051	6.445	7.4949	6.4378	4.7653
20	8.2487	8.5472	9.3173	8.5848	5.9431
20	9.9688	5.4279	5.6662	5.4464	7.7203
20	10.215	8.4386	8.7176	8.3082	7.5703
20	8.8025	7.4433	7.569	7.493	7.0612
20	6.3045	7.1076	7.6047	7.0724	4.0317
20	9.3288	7.4906	7.9687	7.5124	6.6214
20	7.9517	4.3439	6.6363	6.6693	6.3338
20	8.1268	8.1089	8.4625	8.2704	4.3108
20	8.0058	7.2743	7.2087	7.1442	6.7531
20	10.284	6.7215	6.9414	6.7205	6.4769
20	7.4559	5.0762	5.9668	5.0262	3.4887
20	8.3424	7.6095	5.2945	5.4702	6.0252
20	10.797	8.2025	7.8919	8.2487	8.1778
20	8.6056	5.1949	6.7261	5.254	6.0152
20	7.6678	7.929	8.6355	8.0708	6.349
20	7.7504	4.8402	4.5897	4.845	4.8496
20	9.3416	6.6929	7.7088	6.8238	5.7879
20	10.344	6.6695	7.1508	6.7349	8.0737
20	8.5746	7.0952	5.8128	7.0185	6.9416
20	9.2403	6.8465	7.9315	6.8726	5.8782
20	7.3579	5.3948	6.7374	5.5042	4.9969
20	9.9021	7.8008	8.1781	7.6495	7.2659
20	5.6497	4.1889	4.5657	4.1785	5.5998
20	9.6787	8.2464	8.3957	8.2041	7.1979
20	5.5698	4.2821	3.8955	4.2681	3.5737
20	6.1697	4.4403	6.792	6.1825	4.4321
20	9.2178	7.1158	7.6664	7.1684	5.7645
20	7.2259	4.5759	5.6518	4.5551	4.6717
20	9.6643	7.0862	7.2374	7.0265	7.2315
20	7.6789	6.4175	6.5613	6.4717	6.2736
20	9.1656	7.037	8.2323	7.1259	6.3481
20	9.2583	7.5362	8.2698	7.5972	7.2216
20	8.2974	7.2989	7.678	7.1477	5.4597
20	10.638	6.5978	8.761	6.9837	6.4645
20	10.203	8.3719	8.8063	8.3814	7.219
20	6.2732	3.9201	4.3132	3.7456	4.7608
30	13.719	7.1135	7.4111	7.1054	10
30	7.4353	6.2849	5.8573	6.273	5.5651
30	9.2694	5.3979	5.7259	5.4701	7.8311
30	7.44	5.9742	6.0072	5.9398	5.3854
30	14.031	6.2531	7.0501	6.1473	9.6652
30	10.904	9.6822	10.449	9.6788	7.5663
30	13.886	11.089	12.013	11.167	10.982
30	7.6394	6.47	6.7884	6.5044	5.5062
30	9.8925	11.664	11.513	12.187	9.0357
30	12.693	10.064	11.213	9.9934	8.7612
30	13.168	10.028	12.309	9.9551	9.3466
30	9.5749	7.1271	7.5273	7.164	7.1184
30	7.3717	5.5153	5.6885	5.5898	5.1443
30	8.7435	5.8069	6.6031	5.7897	5.1659
30	12.836	9.7836	10.131	9.9795	9.1177
30	14.554	7.5729	8.6653	7.6279	7.4649
30	10.62	9.611	9.6983	9.4939	6.2487
30	13.937	7.0134	6.6688	6.9381	9.8018
30	12.495	6.0536	6.9418	6.1094	7.8139
30	13.231	10.855	11.068	10.895	10.193
30	9.8307	7.0472	8.5567	7.0244	8.1336
30	8.6917	5.9942	6.0187	6.0918	6.2217
30	12.267	5.7986	5.6106	5.9199	6.206
30	14.139	5.9527	7.4267	6.0701	9.5121
30	9.3244	6.2699	7.4277	6.3592	5.5926
30	9.4876	6.6059	6.8911	6.7723	7.7829
30	13.171	5.9328	6.9707	6.3127	7.5678
30	13.491	10.29	11.446	10.343	9.5232
30	11.45	10.743	10.795	10.788	10.209
30	14.83	6.5017	7.5937	6.7584	9.8439
30	9.4613	6.8939	7.5125	7.0088	7.5525
30	10.83	6.9561	7.1626	6.4876	6.2374
30	12.965	6.2008	6.1719	6.2022	7.1764
30	10.722	1.4963	6.4571	6.9732	6.5515
30	13.95	6.4913	7.4634	6.5309	7.1606
30	12.753	12.153	12.568	12.278	8.3483
30	9.6869	6.5233	7.4462	6.52	8.3898
30	8.4066	6.0228	6.3719	5.9771	7.219
30	13.747	10.423	12.207	10.272	7.6875
30	8.2847	6.8655	6.8975	6.7568	7.8539
30	8.8495	6.151	6.2687	6.0697	7.1423
30	12.183	10.416	9.5732	10.519	9.4019
30	9.7838	7.077	8.2412	7.1871	7.5339
30	13.423	11.268	7.2761	6.6547	6.8184
30	11.97	9.5466	9.4502	9.4326	8.1972
30	13.39	5.8091	6.2562	5.8874	7.0673
30	13.646	7.1351	7.9793	7.1537	7.6257
30	10.409	7.3107	11.623	10.823	7.2703
30	9.78	6.6514	7.1546	6.6609	5.6418
30	9.5054	10.555	12.142	10.593	7.3658
30	14.179	7.5413	8.0436	7.4483	10.351
30	10.365	7.4425	7.121	7.4903	6.8472
30	10.672	6.6375	6.9662	6.6558	6.2363
30	12.85	9.9533	10.347	10.094	9.1946
30	10.502	7.5728	8.3273	7.4482	6.0449
30	12.746	5.5715	6.6821	5.6026	9.0233
30	12.736	10.371	11.359	10.408	8.561
30	10.746	9.0821	8.4652	8.8927	7.1141
30	12.34	9.0244	8.1337	8.8501	8.2547
30	7.952	6.212	5.9462	6.2558	5.5109
30	12.645	10.394	10.736	10.32	9.0303
30	12.363	10.029	11.544	10.193	6.4429
30	13.414	10.779	11.141	10.96	9.3716
30	9.5993	10.779	7.6879	6.6908	6.3817
30	12.616	10.022	11.22	10.421	9.4312
30	12.226	10.509	11.153	10.488	8.8714
30	9.1995	6.8442	7.565	6.7625	7.6075
30	14.458	7.3058	7.9637	7.2936	10.603
30	10.903	10.841	11.538	10.866	8.729
30	13.507	5.9603	6.145	5.9909	8.1626
30	9.7002	6.1158	6.5705	6.3852	7.6359
30	9.386	6.3531	7.2735	6.3788	8.0404
30	8.7515	6.3297	7.055	6.223	5.4014
30	12.639	7.561	7.6093	7.3444	5.9818
30	14.582	6.7364	5.9356	6.7306	9.7911
30	12.68	7.0231	6.9611	6.9301	7.6507
30	8.6914	6.2269	6.8185	6.1798	5.8542
30	12.754	11.255	10.887	11.25	9.2618
30	7.4949	11.685	11.708	11.869	6.8082
30	11.093	6.3637	7.0251	6.2621	6.3776
30	10.666	9.567	10.107	9.4214	6.9909
30	12.428	9.5424	9.843	9.3724	7.3691
30	8.5664	7.0795	6.6088	6.6197	4.9336
30	9.0839	6.1546	6.5588	6.1836	6.0996
30	13.123	11.074	10.892	11.025	7.0467
30	10.65	7.3385	8.918	7.3594	7.4681
30	9.359	7.7098	8.8692	7.7055	6.4909
30	12.841	9.2933	10.553	9.2448	7.0516
30	12.174	7.4679	8.0692	7.4818	8.7719
30	14.019	10.695	12.563	10.718	8.0866
30	10.835	10.128	10.004	10.099	8.419
30	13.706	8.0546	8.3122	8.1311	7.8371
30	11.018	7.6857	11.496	11.888	9.8033
30	10.707	9.7936	10.169	9.5791	8.5603
30	12.991	6.4708	7.2315	6.6392	7.8777
30	13.323	11.258	11.99	11.288	7.2513
30	11.512	10.412	11.454	10.478	9.7378
30	10.383	6.4809	7.5139	6.3362	7.8311
30	13.267	9.7165	10.888	9.781	8.8538
30	8.5406	6.372	6.4955	6.4226	8.0366
30	12.036	10.158	10.288	9.9879	7.5679
30	8.0467	5.9462	6.0323	6.0639	5.9339
30	7.1681	6.2307	6.0759	6.2998	6.0843
30	14.907	6.0393	6.6139	5.9886	7.1951
30	10.136	5.5289	6.1152	5.4649	5.9644
30	12.295	7.3188	7.5753	7.2303	8.9587
30	9.1865	7.12	6.9805	7.2464	6.2736
30	8.0122	6.3656	5.9093	6.3196	5.4009
30	9.3561	10.117	10.061	10.311	7.2722
30	9.5537	6.327	6.2879	6.148	6.1249
30	11.929	9.564	11.111	9.574	8.3287
30	9.9107	7.4646	8.0959	7.5263	8.9197
30	13.708	7.0396	7.9946	6.87	7.2433
30	9.1785	6.6699	6.8383	6.7488	6.0787
30	13.345	11.122	9.0112	8.2277	8.709
30	12.344	9.6352	10.514	9.6148	9.2499
30	9.1951	7.3533	6.5217	7.2054	6.8623
30	8.122	6.9822	6.65	7.0065	8.0041
30	13.573	5.7877	6.3912	5.7745	5.1369
30	7.2224	5.113	5.4863	5.0557	4.3508
30	13.298	6.3323	5.9259	6.3251	7.9396
30	10.364	6.6569	8.011	6.6969	8.5813
30	9.296	9.0124	7.0951	6.7882	6.9514
30	11.784	10.446	10.45	10.32	9.7341
30	13.865	6.51	6.6035	6.6092	7.3748
30	14.434	7.964	8.2685	8.1844	10.584
30	9.8809	7.4468	8.2548	7.4207	6.2234
30	9.3788	5.6041	6.6645	5.7049	5.1707
30	12.858	10.104	10.36	10.101	8.9429
30	12.845	10.808	10.901	10.736	9.8913
30	9.2234	7.2493	7.4746	7.1225	6.1424
30	9.3244	6.3968	7.4705	6.5516	6.933
30	12.971	10.995	10.983	11.109	9.0884
30	8.0363	6.6188	6.8977	6.6606	5.5502
30	12.512	7.4353	7.174	7.4979	9.381
30	12.973	11.608	11.563	11.472	9.9436
30	13.701	7.8945	11.488	10.128	9.3981
30	10.437	6.2654	6.715	6.4074	8.2802
30	13.308	5.7588	5.7743	5.7418	6.8193
30	7.6937	4.6623	4.8419	4.8813	6.8842
30	9.3909	11.976	12.332	11.991	7.9331
30	14.817	6.463	6.8027	6.4327	7.8761
30	9.8465	7.7234	7.5989	7.7093	6.9441
30	14.914	10.867	11.209	10.852	9.6022
30	12.269	6.4187	6.4967	6.3162	9.2037
30	13.569	11.532	11.756	11.421	9.9552
30	8.5097	5.7838	6.7899	5.9056	5.536
30	9.2001	6.0015	6.7411	6.116	5.9443
30	12.62	11.554	11.602	11.617	9.2055
30	8.4539	5.9795	6.9005	5.9669	5.366
30	12.485	9.8781	10.222	9.7219	8.656
30	14.142	5.6399	6.4916	5.4372	10.25
30	12.617	5.8707	11.021	9.9635	8.8444
30	13.305	12.133	11.744	12.452	10.807
30	12.557	10.08	9.4703	10.307	9.1259
30	13.602	7.4133	8.0259	7.4322	10.792
30	11.243	9.4846	9.4338	9.4562	8.6263
30	9.6152	4.982	6.1151	4.9351	5.6924
30	9.0648	6.1503	6.8695	6.2451	6.4755
30	8.4804	10.972	7.6562	7.3981	7.479
30	8.8652	5.9768	6.423	6.0207	7.2201
30	11.924	9.9572	10.641	9.9858	8.8558
30	7.6471	5.9098	6.3157	5.9804	5.2714
30	13.785	6.4505	6.7973	6.4211	9.9077
30	9.3459	9.6273	10.744	9.639	7.7495
30	11.021	6.4411	6.4321	6.521	6.2935
30	10.782	10.408	10.272	10.471	7.9235
30	12.451	10.609	7.6516	7.1291	9.5223
30	9.9926	6.1856	7.8941	6.1889	7.7637
30	13.256	10.935	11.105	10.922	10.183
30	12.724	10.402	11.526	10.432	9.1811
30	12.671	9.4308	9.3797	9.4518	8.0118
30	12.278	10.32	10.938	10.226	8.719
30	8.4255	6.4133	7.0809	6.441	7.3821
30	8.6451	10.781	10.565	10.803	8.3669
30	9.2178	7.2623	7.5198	7.1536	8.2911
30	9.2894	6.1051	5.8138	6.1043	6.0538
30	10.958	11.1	11.668	11.121	6.0985
30	14.061	5.6755	6.4834	5.7685	7.2274
30	9.0128	6.0214	6.6428	6.0125	8.6533
30	11.919	11.267	11.707	11.184	9.2343
30	12.378	9.9759	9.7928	9.8155	8.5908
30	11.982	6.3821	5.7562	6.351	6.6973
30	8.1487	6.5764	6.1302	6.4635	6.1182
30	10.873	7.814	8.3362	7.7747	8.6749
30	11.055	7.7152	7.9235	7.9086	8.2308
30	14.385	6.1257	6.429	6.1528	10.165
30	13.108	11.458	12.065	11.46	10.092
30	13.361	5.9279	7.1444	5.9413	6.3052
30	8.6743	6.8131	6.7942	6.9484	7.1062
30	10.125	6.8771	8.1302	7.1184	8.1357
30	12.525	6.087	6.8559	6.1265	6.4035
30	8.9145	5.8991	5.634	5.759	6.0797
30	9.3132	11.642	11.799	11.67	7.2667
30	7.973	5.562	5.6619	5.4466	4.9518
30	13.033	6.3224	11.378	11.044	9.6398
30	6.6863	5.7837	5.9877	5.7817	5.6405
30	9.2249	6.6096	6.8375	6.7802	6.4364
30	10.706	9.2487	10.245	9.3609	6.0131
30	12.324	9.7412	11.127	9.3779	8.1818
50	11.876	9.3679	9.6907	9.3025	7.6002
50	18.817	8.9956	9.9064	9.1391	13.723
50	18.77	9.7199	9.933	9.777	11.176
50	10.433	8.2004	7.9274	8.1657	7.5088
50	19.783	9.9332	10.404	9.9185	11.366
50	12.677	2.1267	2.4293	2.1721	5.312
50	20.424	9.27	9.8685	9.2668	14.83
50	18.975	8.3982	8.4201	8.4267	10.23
50	12.351	10.68	10.6	10.542	10.436
50	13.385	10.247	3.5568	2.8454	9.6712
50	13.52	9.2724	10.062	9.3565	10.69
50	13.86	9.3352	8.8936	9.6041	11.621
50	13.773	10.656	11.118	10.663	9.676
50	17.337	8.0924	9.0938	8.282	10.092
50	19.645	16.258	16.956	16.246	12.065
50	13.281	3.6048	3.7825	3.4365	8.3221
50	11.539	8.2558	8.9363	8.2634	9.0712
50	13.112	9.5954	10.165	9.6655	9.0257
50	11.55	8.7121	8.4136	8.7599	8.8468
50	12.443	9.7303	9.9066	9.7508	9.1232
50	12.485	8.9308	8.9276	8.7633	10.598
50	19.895	9.4241	16.819	15.444	14.221
50	11.562	8.5366	8.4035	8.5224	8.7384
50	13.273	9.4417	10.36	9.5246	8.3112
50	11.546	9.3445	9.9807	9.4129	7.97
50	11.202	2.5189	8.2146	8.1638	7.1268
50	17.328	8.6895	9.1577	9.1992	13.366
50	12.732	15.701	16.794	15.721	9.6512
50	13.021	2.27	9.7811	8.8439	8.5645
50	12.819	8.6746	9.068	8.7665	8.7097
50	12.177	8.9892	9.1215	8.9856	8.1187
50	19.138	8.9313	9.5042	9.3145	10.684
50	15.982	9.3127	11.014	9.3981	9.2906
50	12.436	9.3972	9.7138	9.5149	8.9515
50	11.069	8.3931	9.2342	8.5361	7.4228
50	12.608	9.3428	9.7317	9.2854	8.2133
50	11.333	8.0759	8.1945	7.9716	6.9508
50	11.578	8.246	8.2177	8.4688	7.3456
50	13.444	2.5165	11.479	10.06	10.225
50	13.464	9.3143	10.205	9.4528	9.1131
50	14.691	2.6529	3.841	2.7747	10.027
50	12.19	8.5677	10.053	8.5726	8.9225
50	19.861	8.8076	8.7983	8.7725	11.165
50	12.283	9.8725	10.163	9.894	8.8177
50	11.289	8.9122	10.127	8.6894	10.07
50	13.214	9.4646	10.338	9.4469	8.7125
50	14.262	8.3534	8.8598	8.4057	8.5031
50	13.437	10.316	11.334	10.367	9.3655
50	12.741	2.8859	3.6699	2.8928	8.4231
50	11.541	2.5264	3.3286	2.6342	8.7524
50	12.95	1.7177	2.4907	1.714	7.4431
50	11.051	7.9859	8.4118	8.0589	7.2034
50	11.607	8.3435	10.151	8.3659	5.8015
50	13.604	9.9084	9.7624	10.103	9.8963
50	12.34	10.282	3.9871	3.0518	7.5907
50	17.85	9.5497	9.837	9.7965	12.628
50	18.941	8.7009	9.1202	8.6809	10.212
50	12.929	9.3224	10.777	9.5561	8.6657
50	12.195	2.3907	2.5465	2.3172	8.0454
50	18.42	8.2438	9.7156	8.3956	9.9663
50	12.768	2.5036	2.7533	2.4868	9.4534
50	10.544	8.1424	8.5646	8.3297	6.5756
50	11.659	8.8627	9.9435	8.9129	8.6949
50	13.47	2.1801	2.7689	2.272	4.6331
50	14.184	9.5111	9.1917	9.3705	10.818
50	18.238	9.4676	9.6683	9.1554	11.457
50	19.004	9.7266	10.245	9.9298	10.906
50	15.331	10.794	10.668	10.797	10.111
50	16.312	10.123	9.6201	9.8479	9.9836
50	18.202	14.068	14.6	14.001	12.378
50	12.874	5.1638	5.074	4.6407	7.9851
50	13.786	2.8755	3.2536	2.808	5.3543
50	17.451	8.9323	9.2412	8.9819	9.7906
50	15.192	3.366	4.18	3.4024	9.4899
50	5.4762	9.3203	4.1055	3.0834	4.8038
50	13.594	3.0201	3.8637	3.1795	11.063
50	13.609	8.799	8.8917	8.6011	7.8141
50	12.802	8.3062	9.745	8.3837	5.6941
50	12.218	8.3715	8.7236	8.3757	7.4437
50	16.01	15.211	15.7	15.111	12.337
50	12.387	3.0331	3.4631	3.018	8.153
50	11.425	7.7713	8.2515	7.9339	7.2623
50	19.674	9.855	10.043	9.9546	12.168
50	13.438	8.7609	9.855	8.9136	7.9416
50	11.374	7.0297	8.1177	7.2235	7.2486
50	12.574	9.9597	9.9455	10.083	8.2835
50	19.166	8.8493	8.6509	8.7897	10.365
50	13.096	9.3872	10.234	9.538	11.485
50	13.672	9.5878	9.8014	9.2946	8.628
50	10.617	7.6883	7.5587	7.7159	7.465
50	11.966	8.2432	8.6425	8.1031	7.4246
50	15.019	15.604	11.92	10.377	11.068
50	12.929	8.9803	8.6662	8.8618	7.338
50	19.117	8.9483	9.129	9.0451	11.976
50	14.132	9.0916	10.907	9.2591	8.7676
50	11.92	8.03	9.7335	8.0166	7.7542
50	11.304	2.3044	2.8336	2.4602	7.8352
50	11.552	8.8971	8.9806	8.8632	8.1822
50	20.706	10.293	10.875	10.283	11.727
50	12.504	2.6382	2.9065	2.6449	8.47
50	11.527	8.9278	8.7394	9.0708	9.9442
50	19.309	8.822	9.691	9.3065	11.081
50	12.589	8.7384	9.0492	8.7908	7.9693
50	11.404	7.8508	7.6418	7.7909	7.035
50	11.57	8.4853	9.5061	8.5873	8.3296
50	13.106	9.4515	10.459	9.2837	8.2971
50	11.889	9.4951	10.245	9.5673	10.537
50	17.912	8.6748	10.007	8.6178	9.3488
50	16.919	8.3316	8.6302	8.4994	12.171
50	11.893	3.7151	8.6651	8.6091	7.9548
50	19.137	9.5213	9.8008	9.562	14.407
50	12.706	2.6548	3.1479	2.6729	7.7336
50	12.767	10.118	10.013	10.09	8.5599
50	18.12	8.7971	8.992	8.8368	10.156
50	5.6484	3.5392	4.3757	3.5341	5.4213
50	9.9249	7.3838	7.163	7.3506	7.0002
50	14.222	8.9082	10.056	8.9892	11.478
50	13.811	9.6293	9.966	9.7275	9.1942
50	12.149	9.2305	10.202	9.1637	8.7266
50	12.751	9.1952	10.372	9.0575	7.7966
50	12.511	2.8106	2.9408	2.8804	9.8631
50	19.336	9.6306	9.8856	9.6054	15.73
50	5.7896	2.2447	3.3677	2.3299	6.0417
50	13.815	9.0356	10.023	8.9798	11.542
50	20.589	2.1714	2.774	2.2015	11.137
50	12.075	8.7527	9.2778	8.8024	10.189
50	12.178	10.952	11.273	11.019	9.4426
50	19.361	8.834	9.2046	8.9722	10.298
50	17.677	15.314	15.34	15.29	13.252
50	8.155	8.2701	8.8393	8.2273	6.9608
50	18.553	8.1989	7.9112	8.2095	9.5505
50	8.7568	9.1074	9.3525	9.0362	6.2315
50	13.644	10.19	10.282	10.207	11.869
50	12.02	2.069	2.7272	2.155	9.0979
50	8.5895	9.3437	10.04	9.3293	6.1443
50	11.661	8.7179	8.9939	8.5905	7.6374
50	11.412	7.9231	9.4891	7.8823	7.0151
50	19.443	11.246	11.048	11.243	11.336
50	20.571	10.833	12.422	10.917	12.986
50	14.227	2.4024	3.1322	2.5343	8.5005
50	14.935	9.6837	10.03	9.7605	9.0076
50	11.068	8.7585	8.9935	8.6142	7.2013
50	5.7526	2.4089	3.2816	2.4279	5.1344
50	13.404	8.9302	11.113	9.0538	8.4895
50	12.777	9.4115	10.09	9.4372	8.4404
50	11.596	8.1729	8.104	8.1306	7.4145
50	17.896	14.936	15.711	14.875	9.9421
50	14.496	9.9929	10.499	10.054	14.18
50	20.11	8.5418	9.0604	8.6283	10.762
50	13.941	9.0417	9.7514	9.4486	8.5645
50	12.951	9.0946	10.524	8.9998	8.3987
50	12.869	8.9137	10.108	8.8373	7.7834
50	11.408	3.7771	9.0176	8.8662	8.9616
50	13.134	2.6847	3.2229	2.7045	5.3822
50	18.768	9.4754	9.003	9.4046	13.843
50	11.163	9.2224	8.8737	9.0536	10.217
50	12.391	9.0465	9.2163	8.7264	9.5596
50	20.78	9.1701	10.615	9.1994	14.984
50	18.869	9.4377	10.577	9.4711	9.9192
50	18.962	9.5595	10.257	9.614	15.448
50	12.018	3.2723	3.8007	3.2583	9.0139
50	17.411	10.297	15.72	15.71	13.335
50	12.125	10.215	10.549	9.9772	8.153
50	14.922	9.4426	10.621	9.4494	8.6091
50	20.285	9.5107	9.3951	9.5826	11.51
50	11.214	9.6008	9.4514	9.5147	10.918
50	14.163	10.605	10.654	10.656	9.6743
50	13.057	1.9523	2.165	1.9177	9.4097
50	13.345	9.4775	9.8315	9.6035	9.6917
50	11.949	8.2474	8.8621	8.35	8.0659
50	13.192	2.0781	2.6924	2.1095	11.922
50	18.177	8.6741	10.177	8.605	12.214
50	10.41	8.9538	8.3657	8.6435	7.3133
50	13.046	9.6874	9.3575	9.6775	9.1726
50	20.044	8.4215	9.1161	8.5763	9.982
50	13.428	8.5351	10.405	8.644	10.936
50	13.833	10.964	11.648	10.93	9.4103
50	13.786	9.734	10.574	9.7486	4.9814
50	13.859	2.4584	3.281	2.6264	9.6422
50	11.934	9.0467	9.9007	9.2394	8.8693
50	11.954	9.1389	8.738	9.2568	9.087
50	18.661	9.9837	10.596	10.08	11.365
50	10.963	8.7026	8.6946	8.7262	7.2187
50	14.307	16.696	16.76	16.594	9.1492
50	12.363	8.1363	8.2599	8.231	10.659
50	19.532	9.7322	10.965	9.7054	12.126
50	12.827	8.4659	9.2582	8.4974	8.622
50	18.185	8.5804	10.278	9.0838	11.187
50	19.523	9.122	9.5672	9.1232	14.349
50	11.52	8.8739	9.7868	9.0128	7.6341
50	11.026	8.5543	9.4602	8.5207	7.0152
50	15.497	8.8635	9.9387	8.9304	8.9018
50	14.95	10.224	10.661	10.261	6.2329
50	11.628	9.015	9.5649	9.0588	7.8782
50	19.359	9.0414	9.2098	8.975	10.45
50	12.029	8.6822	9.0515	8.6063	10.318
50	12.615	8.7192	8.706	8.6673	8.0882
50	11.194	8.7394	9.4052	8.6677	7.8156
50	15.448	10.198	10.778	10.172	9.5442
50	10.456	8.9409	8.6339	8.7908	8.0699
80	14.603	11.224	11.973	11.296	9.6729
80	15.591	12.008	12.93	11.737	9.3641
80	17.811	2.9102	3.1853	2.9303	11.846
80	18.685	3.4316	4.0519	3.5778	13.242
80	17.353	2.9606	3.6145	2.9814	12.34
80	16.126	3.3889	3.6749	3.3968	12.253
80	5.3992	2.4061	2.9636	2.4098	2.5797
80	16.7	2.9071	3.3506	2.9753	11.924
80	16.638	3.755	13.709	13.451	11.963
80	16.19	3.378	4.0458	3.3509	10.691
80	17.945	3.1091	3.8098	3.0629	12.558
80	20.957	3.6601	13.981	13.109	11.938
80	15.96	11.798	13.648	11.922	10.877
80	15.968	12.723	13.281	12.811	10.844
80	15.82	12.064	11.628	11.96	10.746
80	17.965	3.5002	4.0567	3.5614	10.821
80	17.846	3.3327	4.2987	3.3484	7.0871
80	8.1394	3.1489	4.097	3.2407	7.4472
80	15.63	3.3764	4.0719	3.4455	11.45
80	15.388	2.4403	2.9646	2.4691	6.0492
80	18.773	3.7413	4.4262	3.7402	7.0812
80	19.317	3.7476	4.5123	3.6615	13.726
80	17.759	3.9911	4.8744	4.1693	11.002
80	18.267	3.3229	3.9738	3.445	11.76
80	17.207	12.204	13.488	12.197	10.937
80	17.872	2.9775	3.4554	3.119	8.1612
80	16.067	12.928	14.231	13.012	11.264
80	5.1113	2.8509	3.6221	2.8268	5.8286
80	16.603	3.8674	4.6063	3.7657	11.374
80	17.523	2.7238	3.044	2.6822	5.8906
80	17.09	3.5752	3.985	3.6812	13.004
80	22.318	11.912	13.601	12.108	13.482
80	16.509	3.451	4.204	3.5492	11.947
80	17.582	2.4898	2.9847	2.5091	6.5951
80	15.814	12.3	13.36	12.206	10.996
80	17.147	12.577	13.573	12.656	11.698
80	16.168	2.6288	3.4834	2.7239	10.569
80	15.769	3.5339	3.9475	3.6034	11.849
80	5.3977	1.9492	2.7495	2.0052	5.7967
80	15.739	3.349	3.8612	3.4009	11.623
80	15.77	2.7377	3.0949	2.8094	10.957
80	17.274	2.9236	3.0808	2.9857	6.2758
80	16.98	11.647	12.043	11.687	10.788
80	15.952	3.0288	3.4565	3.1805	11.984
80	16.045	2.6828	3.1111	2.636	11.295
80	15.698	11.231	11.306	11.209	10.198
80	15.366	3.3029	3.6255	3.3187	11.894
80	18.552	3.7039	4.73	3.8375	7.8418
80	17.416	2.8001	3.5417	2.8858	12.64
80	17.491	2.6748	3.3594	2.6941	12.195
80	17.378	3.2778	4.2184	3.2777	11.286
80	5.9936	2.6805	3.25	2.774	6.3025
80	14.786	3.0233	3.3668	3.0913	6.8318
80	16.304	2.2918	2.8115	2.2678	5.9679
80	27.435	2.8911	3.434	2.8395	15.741
80	16.247	3.1185	3.5858	3.1662	10.672
80	17.82	3.7239	4.5138	3.7781	11.944
80	15.837	3.4264	4.1124	3.414	11.073
80	16.159	3.8449	4.8228	3.9242	11.631
80	5.5509	2.8783	3.2456	2.8346	5.9364
80	16.415	3.3609	4.0907	3.3522	11.026
80	4.808	2.4051	2.8248	2.4785	6.3439
80	6.7972	3.4197	4.164	3.3819	9.9861
80	18.216	2.987	3.5654	3.0187	12.948
80	16.061	2.1637	2.5067	2.1678	5.9755
80	18.797	3.9507	4.5114	3.8724	8.6968
80	6.2417	2.9358	3.746	2.9984	6.7884
80	6.526	2.5419	3.7811	2.6262	6.5329
80	5.8092	4.0415	4.3687	3.9824	3.9541
80	17.982	3.1665	3.6541	3.2979	12.029
80	6.6972	2.4624	3.3981	2.5233	7.0794
80	16.287	4.0415	4.5739	4.1447	11.182
80	15.565	2.0807	2.6694	2.076	5.5703
80	18.54	13.323	5.0243	4.3547	12.316
80	15.979	3.1485	13.717	12.786	11.245
80	18.005	3.5878	14.348	12.092	10.248
80	17.333	2.6407	3.0961	2.6959	6.491
80	16.65	2.1239	2.4643	2.2102	6.2197
80	16.881	3.8749	13.247	12.603	15.043
80	4.9531	2.3194	3.0599	2.4503	5.3478
80	15.762	3.138	3.7152	3.1207	9.9499
80	18.737	4.2648	4.8153	4.3375	11.581
80	8.0498	3.7745	4.6404	3.7848	6.575
80	5.4833	13.83	14.473	13.87	5.7187
80	20.916	3.3871	4.1837	3.2986	13.199
80	16.078	2.7253	3.5279	2.7212	5.9114
80	17.615	2.6066	3.1761	2.6567	12.457
80	16.822	13.104	3.6277	2.9275	10.73
80	5.7417	2.7936	3.336	2.8152	3.0634
80	15.65	11.63	12.271	11.833	10.313
80	17.714	2.4103	2.8892	2.3849	11.788
80	16.704	3.0738	3.8754	3.1573	7.3433
80	15.521	3.1695	4.0317	3.1585	10.284
80	14.966	12.377	12.757	12.39	11.384
80	17.381	3.3785	4.1816	3.4575	12.788
80	16.274	2.7305	3.4835	2.7478	9.9875
80	16.844	2.7577	3.3349	2.8062	7.0452
80	17.069	2.6545	3.1986	2.677	12.236
80	16.852	3.7035	4.523	3.6882	12.134
80	16.339	12.288	12.638	12.385	11.511
80	16.587	4.0556	4.7456	4.1362	11.684
80	17.815	2.7274	3.2663	2.7826	12.78
80	14.945	3.9111	4.2623	3.9013	10.96
80	15.901	2.68	3.2899	2.7406	11.66
80	5.3627	2.2877	3.1271	2.2987	2.6516
80	17.782	3.8703	4.9379	3.8746	11.883
80	5.6802	2.518	3.175	2.5236	6.2534
80	6.4242	2.538	3.6185	2.6582	6.1857
80	5.2668	2.4902	3.1864	2.4823	2.7357
80	7.6132	3.2547	3.6686	3.3132	6.5816
80	6.9469	3.5441	4.726	3.6174	6.976
80	17.304	2.2208	2.3691	2.1555	5.9479
80	19.655	2.7414	3.3615	2.7495	12.629
80	6.7646	2.7894	3.4898	2.7636	3.0909
80	8.7809	3.0339	4.0187	3.0636	6.2518
80	7.9976	3.3862	4.1602	3.4489	7.7375
80	7.4178	3.6395	4.3264	3.7745	7.4722
80	18.243	4.4286	5.3225	4.6225	12.023
80	19.383	3.1548	3.7856	3.1369	7.5406
80	18.584	3.5506	4.6717	3.71	7.5748
80	16.692	2.6052	3.2	2.5378	11.65
80	15.683	11.28	12.064	11.363	13.801
80	20.059	2.428	3.1507	2.6003	7.6443
80	18.452	2.7198	3.5019	2.7319	10.783
80	6.6742	2.2726	2.8946	2.2366	6.0258
80	6.8825	3.055	3.9336	3.0777	7.4824
80	16.88	2.9312	3.6212	2.9709	12.688
80	16.813	3.5071	4.185	3.5937	14.269
80	15.778	2.4794	2.9054	2.5566	11.536
80	17.007	3.0834	3.8775	3.2289	11.038
80	16.729	12.222	12.455	12.288	11.081
80	18.667	3.2269	3.7323	3.1508	6.2043
80	16.48	2.2456	2.5465	2.2542	5.3872
80	16.477	2.1873	2.7765	2.2604	11.571
80	16.857	3.1045	3.612	3.1621	11.877
80	16.965	2.4888	3.2312	2.4739	11.558
80	6.8777	3.3043	3.7759	3.2766	3.5828
80	18.001	12.944	14.406	13.06	11.721
80	17.754	2.4399	3.0223	2.4953	7.0451
80	16.475	3.1783	3.8808	3.2049	11.238
80	17.014	3.0828	3.6763	3.1451	7.0439
80	5.811	2.4508	3.5257	2.467	5.6516
80	7.3033	3.1582	3.9132	3.2457	6.2495
80	17.964	1.9979	2.3369	2.0028	5.5834
80	16.81	3.0775	3.5416	3.155	6.1737
80	18.164	3.1415	3.4228	3.1668	12.604
80	19.084	3.8327	4.2353	3.9728	12.509
80	4.578	2.4546	2.9206	2.4608	5.169
80	17.374	3.2121	3.8387	3.172	12.033
80	16.722	3.0517	3.8029	3.1235	10.382
80	8.1885	2.9298	4.481	2.9765	7.1128
80	17.341	12.852	13.942	12.587	10.631
80	16.324	12.484	12.251	12.529	11.36
80	4.0397	2.4463	2.5151	2.4319	2.5141
80	8.7039	3.7575	4.5763	4.0706	7.3512
80	5.345	2.7192	3.2179	2.6729	2.7368
80	16.85	2.2765	2.8433	2.3102	5.5772
80	16.911	2.7069	3.3109	2.7232	12.28
80	16.849	2.2922	2.6638	2.2188	13.471
80	16.222	11.681	12.098	11.868	11.016
80	17.044	2.3235	3.1186	2.3587	6.1597
80	17.016	13.186	14.511	13.182	11.657
80	16.475	3.388	4.1476	3.4089	10.48
80	4.7992	2.3775	2.5712	2.4149	2.7561
80	17.279	2.8144	3.6255	3.0036	11.899
80	17.106	2.924	3.6216	2.9599	11.965
80	5.6067	2.4487	3.0495	2.5188	6.7078
80	18.144	3.0069	14.134	12.952	11.844
80	17.362	3.6009	4.199	3.656	7.1429
80	17.01	2.6843	3.4147	2.6314	11.723
80	7.8727	3.18	4.0964	3.3165	4.2723
80	16.633	2.1551	2.5003	2.2079	11.89
80	16.1	2.8869	3.9926	2.9204	11.156
80	6.952	2.7637	3.7443	2.7978	6.2916
80	16.707	2.7	3.4518	2.8002	12.439
80	16.468	2.2456	2.8001	2.237	11.658
80	9.088	2.7751	3.5374	2.8308	7.9627
80	16.524	2.6684	3.0482	2.6827	11.404
80	7.8712	2.836	3.6848	2.9547	6.8651
80	16.627	13.344	3.3244	2.7657	12.104
80	4.8828	2.4127	2.8336	2.4349	6.7175
80	15.378	3.4971	4.0495	3.5021	7.4889
80	17.271	3.9162	4.9012	4.1126	11.806
80	16.039	12.29	13.491	12.175	10.999
80	16.145	11.517	12.872	11.518	10.905
80	16.808	3.7793	5.1405	3.8864	11.116
80	7.1994	3.6172	4.7062	3.6397	5.7931
80	5.7907	2.9422	3.7997	2.9923	6.394
80	20.903	11.829	12.203	11.937	13.157
80	17.216	3.0636	4.1392	3.1053	10.674
80	15.454	3.3016	4.0749	3.2016	10.933
80	6.197	2.7995	3.3129	2.7747	2.9621
80	5.1611	2.8794	3.2617	2.8697	6.338
80	16.74	3.389	3.8004	3.4294	6.6162
80	18.552	2.3693	2.8681	2.3563	6.3651
80	16.346	3.7347	4.579	3.8121	12.728
80	6.36	2.825	3.7486	2.8376	3.1054
80	14.105	11.015	11.739	11.142	8.7706
80	15.831	3	3.5405	2.9667	11.151
80	19.063	3.7408	4.7164	4.1659	12.639
100	20.188	3.4305	4.4264	3.4283	13.944
100	6.3894	2.4585	3.1493	2.486	2.9448
100	7.0979	3.2456	3.9301	3.2842	3.553
100	19.991	2.1399	2.7188	2.2212	6.4411
100	18.591	3.0254	3.9871	3.0878	12.875
100	18.829	3.6127	3.9391	3.7412	13.146
100	19.919	3.1998	4.3463	3.2584	7.3108
100	6.7435	2.4049	3.0943	2.4087	6.9413
100	7.6829	3.6089	4.4924	3.5841	6.6162
100	8.653	4.0873	5.0256	4.2329	5.022
100	4.6579	2.3439	2.7691	2.3544	2.7406
100	7.6908	3.2465	4.1775	3.3209	3.8924
100	6.6764	3.0244	3.5445	3.059	3.7683
100	17.873	2.67	3.0138	2.6133	12.752
100	18.669	3.2024	3.6289	3.2285	7.8759
100	19.265	3.0092	3.4684	3.0414	6.5962
100	18.967	3.894	4.9152	3.9408	12.329
100	4.5736	2.2669	2.8093	2.2626	2.5291
100	7.4763	3.0703	3.4008	3.0838	3.5117
100	6.4835	2.874	3.6308	2.881	7.5111
100	7.2812	2.9715	3.7546	3.002	3.8163
100	19.247	2.7863	3.3827	2.7855	13.162
100	18.88	2.416	3.0317	2.4472	6.1392
100	17.596	2.7602	3.2718	2.7312	12.635
100	7.6842	2.7339	3.6516	2.8198	7.1057
100	4.6992	2.2737	2.7322	2.2756	2.5064
100	7.6692	2.9821	3.8791	2.9959	3.6655
100	18.255	3.3077	3.5949	3.2653	11.223
100	20.619	3.5185	4.4332	3.6537	7.9026
100	7.2981	3.6129	4.5669	3.6363	3.8497
100	6.1907	2.7189	3.3046	2.7072	6.6825
100	6.1847	2.607	3.2762	2.625	2.8421
100	20.232	3.352	4.0273	3.3091	13.508
100	5.1492	3.0378	3.6276	3.0792	6.7451
100	6.4142	2.7467	3.589	2.7756	3.1943
100	4.7295	2.3005	2.6651	2.3192	2.565
100	6.1743	2.8734	3.5436	2.8837	3.2645
100	5.6837	2.7463	3.2167	2.7788	3.2634
100	6.9454	2.7757	3.5948	2.832	3.4901
100	7.8308	3.0417	3.6602	3.1678	4.2685
100	19.132	3.6429	4.0602	3.6567	7.8202
100	5.7167	2.7361	3.3025	2.7162	3
100	18.508	3.2692	3.8318	3.3243	13.608
100	5.6746	3.2391	3.7363	3.3213	4.1334
100	8.654	3.2255	4.0805	3.2527	7.1211
100	6.7216	2.8429	3.8468	2.8653	3.1297
100	6.301	2.5464	3.3069	2.6178	3.1544
100	7.3578	4.1038	4.5496	4.0627	4.68
100	18.624	13.87	14.229	13.843	12.496
100	19.058	2.8303	3.652	2.9208	7.0888
100	8.181	4.0934	5.187	4.1453	8.3083
100	18.646	12.762	13.669	13.023	12.472
100	8.125	4.2606	5.5117	4.2408	7.2847
100	18.249	13.128	14.077	13.233	12.096
100	18.763	3.0821	3.6187	2.9999	12.479
100	18.39	3.6479	4.0777	3.668	11.8
100	5.353	2.4394	3.1309	2.5084	2.8683
100	18.38	3.2196	3.5709	3.2986	6.689
100	18.988	3.4809	4.3469	3.5778	13.445
100	6.8149	2.6343	3.7568	2.701	3.1053
100	5.4264	2.8835	3.4804	2.8666	2.9502
100	5.3357	2.9122	3.3389	2.8975	3.0105
100	6.0611	2.7076	3.4154	2.6795	6.8894
100	5.7302	2.6848	3.288	2.7006	2.986
100	5.7408	2.4024	3.2548	2.4071	2.595
100	17.525	3.2054	4.3145	3.2662	6.8246
100	6.2491	2.8412	3.6456	2.8705	3.3448
100	18.601	2.6574	3.5881	2.7213	12.746
100	5.3527	2.267	2.681	2.2829	6.5694
100	5.7809	2.3857	3.0354	2.4286	2.9484
100	18.365	2.5904	2.8437	2.5604	6.1766
100	18.023	3.3419	3.4593	3.1959	12.995
100	6.8246	3.381	4.3643	3.4297	7.2097
100	7.4774	3.4621	3.861	3.4501	7.5454
100	5.7579	3.1084	3.3328	3.0842	7.4088
100	18.845	2.3752	2.9882	2.3683	6.4768
100	6.5399	3.4743	4.2145	3.5391	4.1796
100	5.0605	2.5739	2.955	2.578	2.8645
100	19.989	2.9418	3.8359	2.9739	6.5709
100	19.273	3.1927	3.6099	3.1483	12.493
100	17.865	3.1615	4.2695	3.1349	12.796
100	16.134	11.912	12.789	11.952	10.868
100	6.0466	2.4142	2.957	2.4834	3.1281
100	19.618	2.9905	3.1775	3.036	7.8208
100	7.7408	3.1928	3.894	3.2158	3.6077
100	6.8356	2.6931	3.4291	2.735	3.1669
100	19.048	3.2031	3.9958	3.1746	6.274
100	6.2789	2.7601	3.5131	2.7687	3.0784
100	7.2003	3.3757	4.3283	3.3822	7.2904
100	19.239	3.4008	3.6605	3.3512	15.031
100	17.052	3.1145	3.5477	3.1129	13.275
100	6.3285	2.4461	3.4133	2.4862	3.0535
100	18.704	3.7793	4.6687	3.8801	8.3224
100	7.3346	2.7994	3.5592	2.8477	7.715
100	18.638	3.2075	3.7872	3.3583	13.168
100	20.239	2.8231	3.2917	2.8337	7.6284
100	6.5682	3.6351	4.1915	3.7481	7.0214
100	11.487	5.4183	6.5797	5.4561	8.0657
100	7.621	2.7913	3.7267	2.9125	7.8394
100	18.188	3.3928	3.6937	3.5139	8.7496
100	8.034	3.3405	4.2786	3.3642	3.7999
100	7.0177	3.0547	4.1702	3.1657	3.8711
100	20.514	2.5025	3.2987	2.4828	6.4297
100	8.7161	2.5954	3.4247	2.6466	8.1471
100	4.0637	2.0541	2.3526	2.0596	2.1715
100	6.4261	2.5483	3.2492	2.5368	2.5888
100	20.442	4.0361	4.6759	3.9653	13.562
100	7.4865	3.6082	4.3622	3.7205	4.4582
100	19.764	3.782	4.7076	3.7947	15.502
100	4.9257	2.2131	2.5898	2.234	2.4707
100	7.5633	3.5154	4.0481	3.5879	4.1417
100	6.1134	2.7698	3.0946	2.7526	3.0647
100	19.297	3.1641	3.7272	3.2784	7.3892
100	18.705	4.81	5.415	4.759	12.213
100	4.8209	2.2076	2.5815	2.2201	2.5956
100	6.9297	2.967	3.8549	3.0348	3.4997
100	6.4865	2.785	3.6506	2.7947	3.0329
100	5.0307	2.1074	2.5217	2.1173	2.3365
100	7.2761	3.482	4.1868	3.4081	3.6085
100	4.7394	2.4984	2.7417	2.4635	2.4705
100	4.9414	2.5073	3.1829	2.5044	2.6415
100	5.405	2.3603	3.0988	2.369	2.5657
100	6.8906	3.4638	4.1513	3.4711	3.8365
100	5.3538	3.1915	3.4268	3.1862	3.3105
100	7.5262	2.8966	3.8878	2.9711	7.2896
100	5.2276	3.0439	3.4189	2.9961	6.2211
100	18.368	2.9193	3.332	2.8693	6.9487
100	6.8324	2.9843	4.0349	2.9604	6.6251
100	20.913	3.3739	4.1859	3.2474	13.59
100	22.637	3.2724	4.54	3.4228	12.634
100	6.0687	2.6639	3.5781	2.707	6.5987
100	19.711	2.81	3.5304	2.9013	7.3083
100	6.6286	2.377	3.0517	2.4164	2.7288
100	19.727	3.0865	3.9126	3.1405	7.5319
100	20.164	3.8858	4.2984	3.8033	7.3146
100	19.124	3.0346	3.9264	3.0344	13.962
100	20.482	3.6636	4.398	3.6485	14.238
100	8.4321	3.8409	4.7163	3.8854	7.5313
100	7.827	3.3024	4.2059	3.3994	7.3259
100	4.5137	2.3939	2.8067	2.433	2.7872
100	17.772	4.2836	4.6727	4.1859	12.644
100	17.753	3.8358	4.7308	4.0304	12.742
100	17.558	14.581	14.986	14.557	12.574
100	7.1699	2.7686	3.5013	2.9303	4.2411
100	6.608	3.1187	3.9544	3.1314	3.34
100	7.5961	2.7278	3.3848	2.776	6.962
100	19.573	2.5941	3.0931	2.6335	6.8612
100	5.9276	2.6566	3.0038	2.6973	3.2265
100	5.1967	2.3966	2.8271	2.4182	2.649
100	8.7302	3.2647	4.1932	3.3845	4.2908
100	5.7775	2.6948	3.2906	2.7323	3.114
100	8.5353	3.0575	3.6619	3.1551	4.266
100	5.6355	2.343	2.8933	2.3157	2.5905
100	5.5836	3.2197	3.7206	3.2584	3.8614
100	6.1355	3.1219	3.6893	3.141	3.593
100	6.3079	2.5981	3.3896	2.704	6.6367
100	6.9897	3.6736	4.4313	3.7368	6.9283
100	7.5618	2.9705	4.0526	2.965	7.156
100	5.4252	2.6283	3.0864	2.6686	2.9503
100	19.256	2.7198	3.2115	2.7346	6.9476
100	19.647	2.7616	3.3671	2.808	7.0547
100	6.146	2.8869	3.4333	2.9684	6.5184
100	5.415	2.4813	3.153	2.5315	2.9291
100	21.373	3.6489	4.8846	3.8142	14.749
100	20.547	3.5428	4.2856	3.6683	13.602
100	5.1076	2.8121	3.3643	2.7811	2.8933
100	18.015	3.0015	3.7751	3.1168	12.978
100	6.4582	3.2154	3.2608	3.1913	3.3906
100	8.2401	3.5102	4.3124	3.6195	7.3065
100	19.945	3.3525	4.0452	3.3372	14.547
100	20.559	4.284	5.1699	4.3871	14.173
100	19.675	3.1977	3.7265	3.214	8.3234
100	18.797	14.348	15.773	14.364	12.258
100	6.2948	3.2616	4.0247	3.1883	6.6503
100	6.3024	2.7632	3.4795	2.7682	3.0123
100	18.736	3.7847	4.4669	3.7729	12.799
100	20.045	2.9918	3.5776	3.0533	7.8534
100	6.6454	3.1279	3.8286	3.0771	3.2236
100	19.467	3.6001	4.1637	3.5956	8.6573
100	18.393	3.3796	3.6597	3.3413	13.09
100	5.1101	2.3486	2.9732	2.3674	6.4508
100	6.9441	2.3741	2.962	2.4085	2.929
100	4.2758	2.0508	2.5104	2.0519	2.1993
100	16.26	3.8394	13.452	13.341	12.529
100	10.738	4.4496	5.2203	4.4726	10.483
100	6.3339	2.6488	3.0856	2.706	3.6825
100	8.6557	3.0441	4.3104	3.0764	3.6204
100	6.8499	3.2196	4.0496	3.3093	7.2362
100	6.3521	3.026	3.5166	3.026	3.2249
100	4.945	2.6645	3.1776	2.7204	3.1153
100	7.2377	2.9753	3.9663	3.0068	3.583
100	18.49	2.5344	2.9749	2.5612	6.3621
100	5.3601	2.6014	3.0119	2.5956	6.3427
100	19.832	2.8764	3.6368	2.9041	7.3701
100	11.836	4.9125	5.5441	5.016	11.161
100	7.3969	3.2019	3.7433	3.2098	3.6978
100	9.6304	3.1532	4.053	3.2625	8.546
100	22.099	3.4665	4.038	3.5696	15.519
100	6.1147	3.3367	3.9228	3.3424	6.379
100	5.9868	3.0686	3.6519	3.0175	6.7682
200	5.9477	2.9893	3.5877	2.9906	3.1076
200	5.951	2.604	3.3676	2.6206	2.8385
200	5.9672	2.6629	3.441	2.6992	2.9196
200	6.3468	3.1061	3.6103	3.0732	3.1117
200	6.0546	2.77	3.573	2.8049	2.9729
200	5.9484	2.5729	3.2265	2.5682	2.7146
200	5.85	2.4903	3.3137	2.504	2.6746
200	5.766	2.9892	3.4179	2.9883	3.2182
200	5.6339	2.7515	3.2467	2.7628	2.8845
200	5.6033	2.5559	3.1249	2.5812	2.7351
200	6.9927	3.2105	3.8506	3.2622	3.6491
200	5.4376	2.7839	3.3313	2.8006	3.024
200	6.5394	3.2461	4.0273	3.2338	3.2657
200	5.8779	2.9477	3.4997	2.9687	3.323
200	6.9712	3.2598	4.1171	3.245	3.4635
200	5.7148	2.7133	3.2019	2.7455	2.9496
200	6.0745	2.7766	3.4336	2.7791	3.0065
200	6.9971	3.3079	4.1041	3.2997	3.5233
200	5.9278	2.8353	3.6117	2.8459	3.0613
200	5.0058	2.7356	3.1777	2.7329	2.8223
200	6.2307	2.7019	3.5179	2.7281	2.9484
200	5.7261	2.7209	3.4908	2.7096	2.8052
200	4.9491	2.6236	2.9325	2.6261	2.8096
200	8.6834	3.6776	4.5669	3.6846	4.0841
200	6.1503	3.2463	4.0004	3.2501	3.3704
200	6.0941	2.7111	3.4371	2.7343	3.0628
200	5.6163	2.6613	3.4184	2.6662	2.7857
200	5.2742	2.6442	3.2002	2.6082	2.6389
200	5.119	2.6722	3.1577	2.6913	2.8805
200	6.4825	2.8101	3.4301	2.8462	3.2205
200	5.0682	2.4843	3.0515	2.4909	2.6391
200	6.796	3.0498	3.8714	3.0806	3.3727
200	5.3551	2.6183	3.2404	2.6402	2.8619
200	5.7027	2.8296	3.436	2.8199	2.945
200	5.3303	2.8598	3.4118	2.8617	3.0816
200	7.6068	3.0058	3.652	3.0162	3.4025
200	6.3692	2.8684	3.6326	2.872	3.0836
200	5.7632	2.8296	3.4006	2.8693	3.1359
200	5.2232	2.4308	3.0822	2.4415	2.6018
200	5.6096	2.6845	3.3515	2.7215	2.9806
200	6.3668	2.6223	3.4917	2.6332	2.7671
200	6.6432	2.9875	3.8994	3.0201	3.3067
200	6.7782	2.9659	3.8846	2.9933	3.2474
200	5.0588	2.3899	3.0623	2.3938	2.504
200	6.4151	3.1471	3.9494	3.1229	3.1741
200	4.8921	2.216	2.7457	2.2175	2.3709
200	5.3285	2.4019	3.0944	2.3936	2.4826
200	5.601	2.731	3.4259	2.7382	2.9041
200	6.682	2.9896	3.6027	3.0068	3.2736
200	6.8393	3.0993	3.9762	3.1178	3.3523
200	5.3274	2.6703	3.189	2.6916	2.8935
200	5.9419	2.6104	3.2874	2.6221	2.8263
200	5.6581	2.627	3.1779	2.6371	2.8187
200	6.8323	3.0406	3.6816	3.1106	3.6119
200	6.9263	3.0519	3.8914	3.0956	3.4601
200	6.417	3.0609	3.838	3.0831	3.3088
200	6.6253	2.8812	3.7111	2.9244	3.2046
200	6.424	2.836	3.5126	2.8325	2.966
200	6.2709	3.4652	3.8578	3.4749	3.7193
200	5.1902	2.6888	3.0583	2.7349	3.0329
200	5.5671	2.5764	3.1807	2.5882	2.8488
200	6.1145	2.8442	3.5108	2.8333	2.884
200	7.0463	3.0935	3.9297	3.14	3.4564
200	5.3852	2.4835	3.1562	2.4571	2.4946
200	6.8314	2.9404	3.8489	2.9618	3.1731
200	5.9378	2.8623	3.4205	2.8704	3.1116
200	5.6491	2.6831	3.1103	2.7068	2.8548
200	5.9202	2.7223	3.2849	2.7591	3.0493
200	6.0585	2.6152	3.3038	2.6082	2.7431
200	5.658	3.0372	3.5107	3.0536	3.2295
200	5.8523	2.6836	3.29	2.7123	2.9676
200	5.3819	2.5331	3.1304	2.5103	2.5947
200	6.3428	2.9537	3.6021	2.9559	3.1639
200	6.9144	2.701	3.5667	2.7046	2.9064
200	5.6664	2.6625	3.3364	2.6459	2.707
200	5.9969	2.8711	3.5869	2.8717	3.0836
200	5.5483	2.5031	3.1328	2.5085	2.6206
200	6.271	2.9394	3.7984	2.9294	3.0341
200	5.8045	2.8956	3.4646	2.9211	3.2704
200	6.0534	2.8559	3.5428	2.8588	3.1033
200	6.1413	2.7572	3.4288	2.7703	2.9727
200	6.3151	2.6711	3.523	2.6927	2.9691
200	5.4423	2.5947	3.1233	2.6223	2.8296
200	6.3224	2.9117	3.628	2.9466	3.1857
200	5.8741	2.6414	3.3567	2.6691	2.8768
200	6.1586	2.9368	3.6058	2.9284	3.0206
200	5.5281	2.4105	3.0267	2.4312	2.6686
200	4.8674	2.4022	2.9541	2.4132	2.5383
200	5.7063	2.5432	3.185	2.5619	2.7664
200	5.2653	2.9457	3.2531	2.9602	3.1147
200	6.258	2.9209	3.6155	2.9671	3.2734
200	6.2896	3.1093	3.6773	3.0927	3.2739
200	6.5764	3.2006	3.8486	3.1826	3.2952
200	7.2726	3.1468	4.0403	3.1721	3.4988
200	7.3889	3.2309	4.0899	3.2596	3.603
200	5.5947	2.7763	3.4906	2.7935	2.9657
200	5.7067	2.7545	3.3568	2.7695	3.003
200	6.0873	2.7501	3.5208	2.7649	2.9919
200	7.095	3.623	4.4011	3.6484	3.9579
200	5.8844	2.4854	3.277	2.503	2.6667
200	7.5856	3.073	3.8745	3.1187	3.5616
200	6.1548	2.9907	3.5483	2.9951	3.1487
200	5.7204	2.5066	3.1886	2.4817	2.5338
200	5.8365	2.9333	3.6673	2.9278	3.0552
200	5.6749	2.86	3.344	2.8715	3.0969
200	6.309	2.9563	3.6365	2.9476	3.0234
200	5.3577	2.6842	3.3137	2.6725	2.7307
200	5.5404	2.7156	3.2512	2.7355	2.9842
200	6.1635	2.9998	3.5445	3.023	3.2886
200	6.602	3.0397	3.7172	3.0711	3.2888
200	6.3675	2.9533	3.5991	2.9597	3.1932
200	5.5936	2.7773	3.3509	2.7722	2.9115
200	5.6494	2.8169	3.3574	2.8248	2.9231
200	7.2263	3.3425	4.1035	3.3879	3.8747
200	5.4994	2.4911	3.2955	2.4866	2.5446
200	5.9579	2.9544	3.5979	2.9519	3.0784
200	6.1787	2.4027	3.2797	2.4318	2.6973
200	7.1656	3.2032	3.8419	3.2156	3.4581
200	6.3713	3.1461	3.87	3.1826	3.4546
200	6.7177	3.0109	3.8109	2.9997	3.1372
200	5.6323	2.7808	3.4715	2.822	3.0668
200	6.7023	2.9382	3.7984	2.9589	3.2452
200	5.6734	2.7129	3.2537	2.7146	2.9161
200	6.076	2.7803	3.2293	2.7989	3.0764
200	6.5902	2.9432	3.7467	3.0041	3.3116
200	6.0598	3.1911	3.773	3.2	3.3724
200	5.3822	2.6227	3.2934	2.6195	2.682
200	6.3398	2.7025	3.4472	2.7473	3.1003
200	5.6484	2.6402	3.4611	2.6426	2.7606
200	7.6298	3.2622	4.2411	3.2641	3.5728
200	5.5766	2.8806	3.3674	2.8887	3.0248
200	5.5219	2.4057	2.996	2.4282	2.6717
200	7.1938	2.9718	3.9434	3.0061	3.3349
200	6.5298	3.2964	3.8426	3.2908	3.4462
200	6.9318	3.2284	3.9716	3.2632	3.6101
200	5.9473	2.7201	3.364	2.7266	2.9334
200	6.4978	2.8495	3.5334	2.874	3.0646
200	5.8009	3.082	3.7215	3.0852	3.1726
200	5.6317	2.7292	3.1882	2.7151	2.8838
200	5.3325	2.6146	3.2145	2.6438	2.8967
200	6.8524	3.1158	3.737	3.1048	3.3036
200	6.0916	3.015	3.613	3.0553	3.3905
200	5.4739	2.4666	3.0885	2.4992	2.7521
200	7.1715	3.261	4.0931	3.2791	3.4924
200	6.3211	2.9916	3.5465	2.9906	3.1636
200	5.7547	2.796	3.3955	2.8065	3.0461
200	5.7964	2.5926	3.2817	2.5978	2.7736
200	5.5465	2.3005	3.0472	2.3413	2.5978
200	5.2459	2.5498	3.1613	2.5519	2.7067
200	6.7461	2.9551	3.868	2.9536	3.165
200	8.4617	3.5463	4.2043	3.5596	3.8568
200	6.7238	3.0914	3.8539	3.0858	3.2633
200	5.9755	2.4566	3.2142	2.4857	2.6841
200	6.7263	3.0073	3.7983	3.053	3.3614
200	5.8789	2.6278	3.2463	2.6474	2.9348
200	5.867	2.909	3.3635	2.958	3.3183
200	6.4452	3.3431	4.168	3.3333	3.6583
200	5.8892	2.7545	3.2932	2.7941	3.0687
200	5.8035	2.6728	3.2939	2.6817	2.8172
200	5.632	2.6217	3.1786	2.6465	2.8516
200	5.7995	3.1137	3.6802	3.1405	3.3859
200	5.0948	2.2364	2.9045	2.2388	2.372
200	6.1344	2.6753	3.2604	2.6779	2.8281
200	5.7498	2.6307	3.3648	2.6605	2.9019
200	7.1382	3.2984	4.3133	3.3389	3.6551
200	5.2183	2.7641	3.2383	2.773	2.8961
200	5.9159	2.7573	3.4458	2.7559	2.9922
200	7.1026	2.8975	3.7144	2.9155	3.1857
200	6.2611	2.6502	3.3683	2.6596	2.8585
200	6.0205	3.1253	3.6949	3.1004	3.1959
200	5.4925	2.8509	3.2204	2.8588	3.0373
200	6.5469	3.4295	4.0592	3.4342	3.6037
200	5.2947	2.9608	3.4155	2.9421	3.0073
200	6.1027	3.2184	3.6497	3.2177	3.4122
200	6.3948	2.6688	3.2765	2.7029	2.9811
200	6.8436	3.2787	4.085	3.2783	3.4903
200	5.8462	2.8473	3.5289	2.8772	3.057
200	6.5864	2.7907	3.2811	2.8546	3.2781
200	4.9777	2.4664	2.9849	2.4836	2.7121
200	6.4731	2.8634	3.7333	2.8763	3.0506
200	5.3264	2.5874	3.1534	2.6112	2.8164
200	6.3596	2.7134	3.4484	2.7692	3.1269
200	5.947	2.8019	3.3597	2.8097	3.061
200	6.4702	2.7935	3.6374	2.8194	3.0372
200	5.6196	2.8073	3.3772	2.7892	2.8861
200	5.44	2.3431	2.9966	2.3439	2.4535
200	6.1645	2.6761	3.3814	2.6552	2.7292
200	5.9883	2.7426	3.4738	2.7658	2.9793
200	5.8808	2.6972	3.3673	2.7241	2.9582
200	6.5039	2.4916	3.3349	2.5213	2.8523
200	6.1946	2.9786	3.6118	2.965	3.0989
200	6.3268	3.3129	3.8766	3.3122	3.5265
200	5.2828	2.8516	3.2813	2.863	3.0688
200	7.1207	3.5383	4.1651	3.5916	3.9786
200	6.0061	2.8798	3.5499	2.933	3.2211
200	5.5971	2.615	3.2312	2.6249	2.7516
200	5.5556	3.0334	3.3367	3.0493	3.3511
200	6.7746	2.9991	3.825	3.0502	3.4528
200	5.4387	2.5303	3.1678	2.5125	2.618
200	7.4771	3.6279	4.3574	3.6934	4.1752
300	6.0895	2.8883	3.596	2.906	3.0943
300	5.4938	2.8974	3.3818	2.9323	3.1215
300	6.7968	2.8514	3.7361	2.8687	3.0752
300	5.924	2.7704	3.4976	2.7746	2.8902
300	6.2558	2.9935	3.8285	2.9896	3.0756
300	5.9304	2.9848	3.5645	2.9753	3.0974
300	5.8574	2.7913	3.3924	2.8046	2.9257
300	5.3713	2.6536	3.217	2.6734	2.8435
300	6.1573	2.7582	3.3746	2.7873	3.0003
300	5.545	2.5419	3.2115	2.5594	2.7142
300	6.2609	2.8662	3.628	2.8907	3.0816
300	6.3507	2.8141	3.7262	2.8185	2.9268
300	6.2583	2.8474	3.6054	2.8689	3.0659
300	6.0662	2.5303	3.3675	2.5132	2.568
300	5.3232	2.8433	3.3975	2.8479	2.9736
300	5.1766	2.6468	3.1873	2.6426	2.6998
300	5.8586	3.2331	3.7502	3.2365	3.3704
300	5.3102	2.562	3.1835	2.5677	2.6458
300	5.3126	2.5364	3.1591	2.5406	2.6238
300	5.5048	2.6854	3.2913	2.6929	2.7984
300	5.461	2.561	3.3199	2.5702	2.6779
300	5.8422	2.9072	3.622	2.8977	2.9628
300	5.7286	2.7815	3.5198	2.768	2.7852
300	6.7142	2.9891	3.7657	2.9807	3.1192
300	5.1612	2.6735	3.2604	2.6643	2.739
300	6.1257	2.9867	3.6484	2.9984	3.1507
300	5.2618	2.7076	3.1649	2.7269	2.9004
300	5.9796	2.8402	3.547	2.8452	2.9603
300	5.4146	2.8528	3.443	2.8618	2.9625
300	6.3805	3.1413	3.7841	3.1581	3.3514
300	6.0029	3.0355	3.6711	3.0471	3.1464
300	5.5004	2.7534	3.3641	2.7577	2.8636
300	6.1929	3.0751	3.7188	3.0731	3.1633
300	5.6473	2.7663	3.416	2.7648	2.8397
300	5.3299	2.4437	3.1372	2.4497	2.5513
300	6.15	3.0518	3.6457	3.0747	3.2727
300	5.9322	2.7778	3.5984	2.7907	2.9157
300	5.9892	2.9077	3.6331	2.9059	2.9811
300	6.7019	3.1927	4.0521	3.2312	3.5037
300	5.2317	2.6415	3.1702	2.6486	2.7299
300	6.0166	2.872	3.5714	2.8792	3.0186
300	6.1108	3.003	3.7363	3.0265	3.201
300	5.9226	2.8398	3.4843	2.8372	2.9401
300	5.9883	3.0016	3.6277	2.9929	3.0812
300	5.4686	2.4898	3.1383	2.5038	2.6327
300	5.74	2.8834	3.3834	2.8839	2.9784
300	5.3453	2.6974	3.2664	2.7122	2.894
300	6.3133	3.0035	3.7112	3.0105	3.1341
300	6.0277	3.1867	3.7632	3.1905	3.3403
300	6.1741	2.9709	3.5659	3.0123	3.23
300	6.6999	2.6453	3.4218	2.6563	2.8739
300	6.1136	2.7853	3.5741	2.7906	2.9032
300	5.9584	2.7991	3.4829	2.8292	3.0367
300	6.5342	2.846	3.6502	2.8461	2.9955
300	6.1437	3.1042	3.8805	3.1015	3.1947
300	6.1594	3.0355	3.8119	3.0422	3.1783
300	5.8227	2.7851	3.3463	2.8044	3.0012
300	5.7437	2.4936	3.1646	2.4926	2.5982
300	5.2973	2.7923	3.2299	2.8029	2.9178
300	5.7151	2.6163	3.259	2.6265	2.7432
300	5.7898	2.863	3.4933	2.8754	3.0067
300	5.8461	2.9842	3.6667	2.9918	3.1114
300	5.4538	2.6116	3.3408	2.6229	2.7279
300	6.6584	2.9729	3.8713	3.0151	3.2715
300	5.8545	2.8536	3.4698	2.8511	2.9508
300	5.9374	2.9118	3.6293	2.9169	3.0113
300	5.7614	2.7698	3.3671	2.7841	2.9412
300	6.6655	3.1402	3.9059	3.1605	3.3719
300	6.1202	3.0072	3.8547	3.0195	3.1393
300	5.8573	2.8465	3.5186	2.8486	2.9633
300	5.4368	2.7455	3.3317	2.7508	2.8559
300	6.8491	3.1869	4.0457	3.2155	3.4387
300	5.7755	2.9504	3.5717	2.9649	3.0687
300	6.612	3.0293	3.9602	3.0402	3.1965
300	5.7644	2.7937	3.3517	2.8041	2.924
300	5.6018	2.8993	3.4879	2.8973	2.9664
300	5.5008	2.5721	3.2166	2.5727	2.6655
300	5.6829	2.7023	3.3829	2.7187	2.8712
300	6.2406	2.7366	3.54	2.7409	2.8433
300	5.957	2.9484	3.6665	2.9723	3.1621
300	5.9007	2.8137	3.5448	2.85	3.0563
300	6.6666	3.2967	4.061	3.2866	3.3271
300	5.6749	2.8979	3.3255	2.9299	3.1343
300	5.197	2.5903	3.1967	2.5934	2.682
300	5.5668	2.7652	3.2751	2.7692	2.8701
300	6.2318	2.9039	3.6517	2.9153	3.0625
300	5.4723	2.6516	3.35	2.6298	2.6605
300	5.8263	2.8816	3.4607	2.9032	3.0574
300	5.8272	2.7763	3.3637	2.7716	2.8628
300	5.8284	2.8133	3.4641	2.8375	2.9882
300	5.7515	2.6578	3.3402	2.6819	2.8516
300	5.7155	2.5339	3.3293	2.5444	2.667
300	5.3459	2.4542	3.1681	2.4583	2.5559
300	5.6846	2.783	3.4368	2.7881	2.923
300	5.958	2.8864	3.5093	2.9146	3.1282
300	6.8688	3.1122	4.0114	3.1587	3.4308
300	5.8083	2.9438	3.4856	2.9575	3.0823
300	6.3716	3.0406	3.669	3.0514	3.245
300	6.9674	3.0868	4.0285	3.1046	3.4014
300	5.3028	2.713	3.2993	2.7205	2.8113
300	6.0396	2.5549	3.3706	2.5493	2.6295
300	6.803	3.0112	3.9063	3.0342	3.2339
300	6.193	2.7261	3.502	2.7569	2.9541
300	6.1406	2.9933	3.7251	2.9961	3.1157
300	5.613	2.6931	3.4399	2.7134	2.8532
300	6.0214	2.6673	3.4459	2.6733	2.7867
300	6.1129	2.9209	3.5574	2.913	2.9873
300	5.9529	2.5219	3.4121	2.5297	2.6295
300	6.9936	3.3583	4.2463	3.3606	3.5747
300	7.0047	3.2573	4.1853	3.2525	3.3577
300	5.6161	2.9713	3.5497	2.9847	3.0899
300	6.3719	2.7395	3.4922	2.7485	2.9024
300	6.4335	2.9741	3.6824	2.9939	3.1811
300	5.0575	2.6065	3.1442	2.6229	2.7748
300	5.0493	2.5166	3.0885	2.5138	2.5843
300	5.9165	2.6413	3.2707	2.6548	2.798
300	5.6242	2.6787	3.3698	2.6791	2.763
300	5.8839	2.6144	3.4113	2.6176	2.734
300	5.7518	2.8754	3.5489	2.869	2.9409
300	4.9639	2.587	3.1194	2.5985	2.706
300	6.5966	3.0223	3.8169	3.0165	3.1317
300	5.8175	2.9174	3.5873	2.9465	3.1321
300	5.8315	2.9174	3.5198	2.9425	3.1565
300	5.0712	2.3982	2.9479	2.4293	2.5867
300	5.666	2.4878	3.2231	2.4937	2.651
300	5.8434	2.7745	3.3987	2.7667	2.8518
300	5.5762	2.8602	3.4322	2.8586	2.9282
300	5.6037	3.304	3.6829	3.2999	3.3621
300	5.4061	2.5425	3.2172	2.5515	2.6594
300	5.601	2.7503	3.398	2.7578	2.8442
300	5.0365	2.4452	2.9525	2.4701	2.6442
300	5.6498	3.0705	3.6404	3.0809	3.2258
300	5.1493	2.81	3.3233	2.8171	2.9326
300	5.4713	2.7234	3.4003	2.7239	2.805
300	6.2362	2.9543	3.7246	2.9708	3.119
300	5.9019	2.9336	3.5427	2.9439	3.0744
300	5.0933	2.4036	2.9204	2.4167	2.5541
300	5.9519	3.0233	3.5732	3.0268	3.1359
300	6.356	2.9612	3.6713	2.953	3.095
300	5.977	2.8844	3.6252	2.895	3.0115
300	6.471	3.0721	3.8013	3.0438	3.0775
300	5.1578	2.6792	3.1353	2.6882	2.7904
300	5.8697	2.7857	3.5099	2.7901	2.8744
300	5.7711	2.917	3.5785	2.9238	3.0439
300	6.0375	2.6925	3.4893	2.6937	2.7968
300	5.7199	2.7579	3.5017	2.7977	2.9673
300	6.3388	2.6762	3.5761	2.6999	2.8941
300	5.9313	2.8469	3.6057	2.8548	2.9843
300	5.7521	2.6909	3.4202	2.6717	2.7108
300	5.6556	2.6761	3.4077	2.7053	2.856
300	5.2454	2.3531	2.9849	2.3721	2.5194
300	6.1064	2.8992	3.6033	2.8925	2.9991
300	7.2257	3.5489	4.3482	3.5561	3.7469
300	5.994	2.8819	3.583	2.8896	3.0222
300	5.377	2.9107	3.4587	2.898	2.9576
300	5.146	2.6137	3.259	2.6001	2.6324
300	5.5975	2.8976	3.372	2.9103	3.0399
300	6.2733	2.6498	3.4936	2.6756	2.8572
300	6.4357	2.872	3.648	2.8959	3.078
300	5.7705	2.8429	3.3909	2.853	3.0109
300	5.1963	2.6593	3.1969	2.6671	2.7945
300	5.9253	2.7676	3.4853	2.7742	2.8929
300	4.9983	2.2652	2.9149	2.2617	2.3358
300	5.3915	2.7809	3.3537	2.7804	2.8646
300	5.7882	2.7638	3.508	2.7863	2.9251
300	5.2516	2.4651	3.0163	2.472	2.5916
300	6.3502	2.8805	3.626	2.9035	3.1106
300	5.9134	2.7434	3.5628	2.7501	2.8734
300	5.674	2.6256	3.3317	2.6307	2.7509
300	5.1798	2.7911	3.2826	2.7973	2.9065
300	6.318	3.3275	3.947	3.3238	3.4731
300	6.1897	2.9915	3.7196	2.9994	3.1156
300	5.7114	2.7442	3.4149	2.7332	2.7894
300	6.2413	3.0875	3.7779	3.092	3.221
300	6.2301	2.8577	3.5655	2.858	2.9874
300	5.6364	2.7638	3.3292	2.7725	2.8907
300	5.8642	2.7423	3.4541	2.7493	2.8572
300	5.5737	2.6425	3.4013	2.6292	2.6655
300	6.2455	3.0947	3.7615	3.1162	3.2793
300	6.088	2.8896	3.5704	2.8866	2.9949
300	6.9323	3.0081	3.8765	3.0042	3.1247
300	6.2009	3.0211	3.6548	3.039	3.2016
300	6.2558	3.1628	3.7285	3.1561	3.2894
300	5.9486	2.7551	3.5089	2.7696	2.9067
300	5.4424	2.6823	3.2626	2.6776	2.7789
300	6.4761	2.8658	3.6294	2.8863	3.0958
300	5.5363	3.0548	3.4329	3.0705	3.1966
300	5.9411	3.0327	3.567	3.0514	3.2453
300	6.1968	2.8677	3.6173	2.8758	3.0143
300	6.0671	2.6652	3.4368	2.6769	2.8011
300	6.8117	3.1668	4.0239	3.17	3.3547
300	6.1985	3.0027	3.7844	3.0138	3.1706
300	5.7876	2.8318	3.6279	2.8319	2.9145
300	6.2462	2.7469	3.5829	2.751	2.862
300	6.1997	3.164	3.7773	3.1689	3.285
300	5.452	2.7913	3.3162	2.8084	2.9849
300	5.8121	2.9333	3.6182	2.9324	3.0299
300	5.2193	2.5398	3.1531	2.5463	2.6562
300	5.2488	2.6551	3.2148	2.654	2.7309
300	5.8245	3.0234	3.622	3.03	3.1256
500	5.4727	2.6279	3.2745	2.6317	2.6994
500	5.4962	2.6545	3.3611	2.6611	2.7378
500	5.5874	2.654	3.3678	2.6522	2.7042
500	5.4406	2.6718	3.2388	2.674	2.7344
500	5.3437	2.9457	3.3654	2.9519	3.0197
500	5.2147	2.6426	3.1701	2.6388	2.6862
500	6.2763	2.891	3.6839	2.9027	3.0126
500	6.3696	2.8427	3.6909	2.8666	3.0068
500	6.3393	3.0674	3.8481	3.0769	3.1817
500	6.1749	3.0082	3.7709	3.0218	3.1165
500	5.626	2.626	3.3963	2.6324	2.7099
500	5.9661	2.7899	3.5798	2.7811	2.811
500	5.9531	2.7231	3.4175	2.7403	2.8697
500	5.0498	2.5817	3.1113	2.587	2.6503
500	5.3772	2.6729	3.2808	2.6634	2.6869
500	5.6481	2.5516	3.2846	2.5595	2.6579
500	5.4265	2.4909	3.1765	2.505	2.5974
500	5.5438	2.6721	3.3849	2.6765	2.7363
500	5.9902	2.8403	3.5391	2.8577	2.9838
500	5.1003	2.6869	3.1668	2.691	2.7584
500	5.5479	2.5139	3.2838	2.5106	2.5534
500	5.2647	2.8583	3.3525	2.8685	2.9562
500	5.323	2.6945	3.3742	2.7108	2.8031
500	5.4943	2.6777	3.2824	2.6852	2.7615
500	5.7876	2.8575	3.5603	2.8654	2.9419
500	5.6148	2.7648	3.4113	2.7748	2.8761
500	5.3015	2.667	3.2595	2.6847	2.7797
500	6.0724	2.7748	3.604	2.7874	2.8907
500	5.5982	2.7501	3.3446	2.7552	2.8386
500	6.0875	2.9359	3.6737	2.942	3.0284
500	5.8754	2.7236	3.4848	2.7454	2.879
500	5.9197	2.7625	3.5225	2.7706	2.8569
500	6.2091	2.8272	3.6321	2.8416	2.965
500	6.2594	3.0226	3.8141	3.0375	3.1584
500	5.578	2.6278	3.3162	2.6267	2.667
500	5.8949	2.9125	3.615	2.9214	3.0048
500	5.7728	2.79	3.496	2.7917	2.8519
500	6.2896	3.0343	3.7703	3.0427	3.1604
500	5.4551	2.5505	3.1863	2.552	2.6145
500	5.9175	2.8278	3.5387	2.8419	2.9579
500	5.4007	2.6524	3.3588	2.6554	2.7112
500	6.0784	2.9263	3.7308	2.9422	3.0532
500	5.4033	2.5624	3.2454	2.5672	2.6256
500	6.3293	3.0733	3.8444	3.0806	3.1716
500	5.4483	2.908	3.5636	2.9117	2.9798
500	5.6372	2.6769	3.3237	2.688	2.7702
500	5.9785	2.8021	3.5846	2.8092	2.8885
500	5.6159	2.8115	3.4986	2.8125	2.8716
500	5.8764	3.0583	3.685	3.0562	3.1259
500	5.8844	2.7895	3.5444	2.7906	2.8536
500	5.6545	2.8853	3.4957	2.8913	2.9734
500	5.2475	2.6448	3.2616	2.653	2.7264
500	5.3564	2.8091	3.3513	2.8055	2.8603
500	6.0272	2.8918	3.5668	2.887	2.9489
500	5.2592	2.4882	3.1316	2.4827	2.5154
500	5.7088	2.8918	3.5635	2.8848	2.9212
500	5.9074	3.0247	3.6724	3.0295	3.1033
500	5.2055	2.6943	3.1952	2.7065	2.7823
500	5.4223	2.7101	3.3321	2.7157	2.7913
500	5.7717	2.6669	3.4391	2.6882	2.8089
500	6.173	2.8147	3.7096	2.8236	2.9232
500	6.2096	2.8033	3.6035	2.8136	2.9261
500	5.7597	2.9183	3.5607	2.9133	2.9744
500	5.432	2.6412	3.3652	2.636	2.6567
500	5.619	2.5811	3.3384	2.5804	2.6373
500	6.278	2.9585	3.7551	2.9732	3.0809
500	5.8082	2.7545	3.4372	2.7674	2.8639
500	5.5071	2.7689	3.3807	2.7779	2.8631
500	5.6087	2.5884	3.2965	2.5982	2.68
500	5.5741	2.8569	3.3872	2.852	2.9032
500	5.7283	2.7444	3.4937	2.7468	2.8255
500	5.9171	2.8634	3.5773	2.8601	2.9081
500	6.7143	3.1282	3.9826	3.1334	3.2106
500	5.5886	2.863	3.5032	2.8573	2.8984
500	5.3908	2.6864	3.3081	2.6897	2.76
500	5.8863	2.8526	3.5675	2.853	2.9155
500	5.8502	2.9649	3.6242	2.9597	3.0097
500	5.3343	2.5433	3.2184	2.5455	2.5956
500	6.1696	2.9931	3.6988	3.0114	3.1469
500	5.44	2.5579	3.2741	2.5524	2.5914
500	6.5006	2.9926	3.7771	2.9908	3.072
500	5.8793	2.9593	3.5463	2.9653	3.0358
500	5.484	2.6906	3.25	2.6979	2.7952
500	5.7963	2.8436	3.522	2.846	2.9131
500	6.006	2.8842	3.6241	2.8938	2.9932
500	5.4284	2.6064	3.2517	2.6086	2.6616
500	5.578	2.6126	3.3593	2.6026	2.6272
500	6.2579	2.9556	3.7105	2.9669	3.087
500	5.6922	2.88	3.5057	2.8777	2.9361
500	6.087	2.8708	3.6213	2.8783	2.9847
500	5.7527	2.8767	3.536	2.8852	2.9784
500	5.3449	2.6613	3.2266	2.6688	2.7377
500	5.4302	2.7632	3.32	2.7699	2.8526
500	6.4929	3.0662	3.7756	3.0657	3.1454
500	5.2761	2.5767	3.1686	2.5819	2.6448
500	5.6508	2.6986	3.419	2.7089	2.7984
500	6.2411	2.8183	3.5986	2.8247	2.9175
500	5.3928	2.8637	3.4284	2.8664	2.9425
500	6.1312	2.8102	3.6888	2.811	2.8602
500	5.5102	2.8027	3.4705	2.8026	2.8365
500	6.1614	3.0263	3.7615	3.0338	3.1122
500	6.0165	2.937	3.6136	2.941	3.0132
500	5.5771	2.6895	3.4103	2.7023	2.7932
500	6.0288	3.119	3.7233	3.1258	3.2348
500	5.4701	2.6622	3.3141	2.6752	2.7715
500	5.6941	2.6983	3.4018	2.6995	2.7688
500	5.4895	2.5897	3.2554	2.5928	2.6581
500	5.8646	2.952	3.6083	2.9579	3.0362
500	5.3135	2.6612	3.2842	2.6634	2.7107
500	5.2673	2.7319	3.2487	2.7517	2.8578
500	5.3049	2.6367	3.2659	2.6396	2.7018
500	5.2395	2.7442	3.2226	2.7494	2.8448
500	5.7827	2.7981	3.5037	2.8075	2.887
500	5.4173	2.8399	3.3625	2.8391	2.9101
500	5.9801	3.0203	3.708	3.012	3.0509
500	6.2297	2.8403	3.7015	2.8407	2.9069
500	5.0061	2.4429	3.0174	2.4434	2.4936
500	5.9176	2.6833	3.4372	2.6935	2.7869
500	5.6065	2.678	3.4115	2.6791	2.735
500	5.5998	2.8092	3.4834	2.8004	2.8284
500	5.679	2.9309	3.459	2.9288	2.9802
500	5.6832	2.933	3.4586	2.9197	2.9464
500	6.0463	3.083	3.7902	3.096	3.2066
500	5.7198	2.6735	3.3914	2.6751	2.7422
500	5.4796	2.6668	3.3902	2.6647	2.7179
500	5.2038	2.5714	3.1722	2.5738	2.6219
500	5.451	2.773	3.3925	2.7682	2.8061
500	5.9674	2.8237	3.5031	2.825	2.9013
500	5.6694	2.8302	3.5003	2.8398	2.9215
500	5.8941	2.8415	3.6139	2.8466	2.9196
500	5.8515	2.7573	3.564	2.7663	2.8411
500	5.4961	2.6204	3.2656	2.6322	2.7354
500	5.9487	2.9333	3.6122	2.9515	3.0733
500	5.789	2.7479	3.5213	2.7443	2.788
500	5.6514	2.7706	3.4964	2.7813	2.8771
500	5.9129	2.9515	3.6427	2.9501	3.0048
500	5.6123	2.5114	3.2713	2.5259	2.6314
500	6.0826	2.8762	3.5521	2.898	3.0322
500	5.9727	2.9919	3.657	2.9941	3.065
500	5.9454	2.8991	3.5858	2.9117	3.0214
500	5.3316	2.4503	3.1806	2.4551	2.5169
500	5.4097	2.5226	3.2367	2.532	2.6068
500	5.5212	2.6179	3.2428	2.6219	2.6795
500	5.5715	2.6956	3.3597	2.7005	2.7794
500	5.4845	2.6428	3.2747	2.6399	2.6865
500	5.2067	2.5384	3.1314	2.5483	2.6286
500	5.3298	2.7275	3.3598	2.7373	2.8161
500	5.545	2.7092	3.3453	2.7027	2.7494
500	5.9106	2.5351	3.4006	2.5498	2.6529
500	5.7804	2.7792	3.519	2.7946	2.882
500	6.0652	2.756	3.5346	2.7491	2.7872
500	5.9479	3.0014	3.7189	2.9853	3.0111
500	5.4225	2.513	3.1893	2.5343	2.6607
500	5.4109	2.7759	3.3695	2.7853	2.8634
500	5.9258	2.9393	3.6456	2.9458	3.0339
500	5.157	2.4747	3.0808	2.4774	2.5279
500	5.5729	2.6606	3.3519	2.679	2.7838
500	5.2532	2.6075	3.2743	2.5921	2.59
500	6.0183	2.7825	3.6036	2.779	2.838
500	5.5752	2.8816	3.4629	2.8811	2.9632
500	6.0539	2.9987	3.6868	3.0083	3.1016
500	5.6808	2.8275	3.4862	2.8393	2.9302
500	5.5377	2.6543	3.3328	2.6543	2.7145
500	6.1341	3.051	3.7749	3.0564	3.1505
500	5.9235	2.9708	3.7328	2.9766	3.0385
500	5.8177	2.8432	3.5363	2.8456	2.9146
500	5.3415	2.7425	3.3056	2.7567	2.8548
500	6.1737	3.0659	3.7618	3.0661	3.1515
500	5.356	2.5945	3.2607	2.5964	2.6562
500	5.826	2.619	3.3796	2.6292	2.7232
500	5.8855	2.8666	3.5261	2.8755	2.9571
500	5.3688	2.5317	3.2336	2.5444	2.6352
500	5.4538	2.614	3.2867	2.6243	2.7056
500	5.8035	2.608	3.3758	2.6173	2.7072
500	5.7314	2.5812	3.3853	2.5856	2.6468
500	5.578	2.7665	3.3967	2.7752	2.881
500	5.7031	2.6486	3.3807	2.6537	2.7252
500	5.778	2.7455	3.5202	2.7562	2.8433
500	5.6489	2.8296	3.4096	2.8411	2.9344
500	4.8969	2.338	2.9147	2.3445	2.4046
500	5.4987	2.6987	3.3665	2.7084	2.7982
500	6.0366	3.0111	3.703	3.0116	3.0728
500	5.7422	2.8	3.5686	2.7974	2.8482
500	5.8638	2.7443	3.4806	2.7554	2.8391
500	5.1393	2.5847	3.1901	2.5849	2.6258
500	5.9049	2.8994	3.5762	2.905	2.9791
500	5.3106	2.7506	3.2974	2.7668	2.8714
500	5.6959	2.7345	3.382	2.7577	2.8912
500	5.5814	2.6118	3.3273	2.6163	2.6887
500	5.8212	2.9133	3.564	2.9202	2.9877
500	5.423	2.6943	3.3303	2.6877	2.7279
500	5.818	2.7924	3.4625	2.806	2.9234
500	6.1093	2.7811	3.5953	2.7767	2.8334
500	5.8555	2.81	3.527	2.827	2.9396
500	6.1601	2.9486	3.6664	2.9598	3.0703
500	5.5741	2.5305	3.2463	2.539	2.6217
500	5.2434	2.6273	3.2187	2.6268	2.6791
500	5.6753	2.6222	3.363	2.6278	2.6949
500	5.1927	2.5672	3.0978	2.561	2.5906
500	5.2462	2.672	3.2573	2.672	2.7341
800	5.7423	2.8851	3.5851	2.8849	2.9271
800	5.329	2.5944	3.2528	2.5941	2.6238
800	5.3671	2.5294	3.1884	2.5299	2.565
800	5.5497	2.5692	3.3104	2.5769	2.6372
800	5.6947	2.7319	3.416	2.7326	2.7801
800	5.3825	2.5685	3.2467	2.5742	2.6177
800	5.9004	2.7254	3.5188	2.7259	2.7677
800	6.1298	2.8657	3.6865	2.8744	2.9418
800	5.4857	2.6213	3.3308	2.6218	2.6602
800	5.5673	2.7176	3.4124	2.7261	2.7821
800	5.85	2.8841	3.6106	2.8851	2.9251
800	5.8471	2.946	3.6535	2.9451	2.9779
800	5.5454	2.7256	3.3826	2.7295	2.7823
800	5.6802	2.8397	3.4648	2.8467	2.9096
800	5.6648	2.7652	3.5273	2.764	2.791
800	5.6926	2.9065	3.5607	2.9073	2.9447
800	5.5911	2.8448	3.5253	2.8446	2.8728
800	5.5696	2.8747	3.4685	2.8732	2.9078
800	5.4251	2.813	3.3869	2.8167	2.8678
800	5.4795	2.7464	3.3674	2.7453	2.7733
800	5.6452	2.8304	3.497	2.828	2.8614
800	5.5862	2.789	3.4518	2.7888	2.8255
800	5.7582	2.9019	3.5528	2.9048	2.9519
800	5.9173	2.7248	3.5749	2.7271	2.7712
800	5.731	2.7195	3.4473	2.7175	2.7458
800	5.3863	2.8701	3.4528	2.8695	2.9065
800	5.5729	2.6226	3.3388	2.6332	2.6954
800	5.2972	2.682	3.29	2.686	2.7321
800	5.8178	2.9967	3.6793	2.9962	3.0367
800	5.8908	2.8008	3.5848	2.8119	2.8737
800	5.7187	2.8567	3.5584	2.8582	2.9
800	5.207	2.618	3.2034	2.6145	2.6367
800	5.5539	2.8355	3.4431	2.8327	2.8614
800	5.2013	2.5573	3.1909	2.5624	2.6057
800	5.6724	2.4922	3.3173	2.4997	2.5532
800	5.7137	2.7784	3.4992	2.7818	2.8238
800	5.2473	2.5832	3.212	2.5865	2.63
800	5.2851	2.6492	3.266	2.6593	2.7221
800	5.5236	2.615	3.35	2.6186	2.6649
800	5.2194	2.59	3.1652	2.596	2.6412
800	5.6859	2.7792	3.5163	2.7892	2.8518
800	5.5166	2.7092	3.427	2.715	2.7644
800	5.3786	2.6713	3.3463	2.6741	2.7129
800	5.4004	2.5413	3.2574	2.5467	2.5912
800	5.5117	2.6759	3.3775	2.675	2.7058
800	5.134	2.7065	3.2439	2.7012	2.7187
800	6.039	2.9251	3.7249	2.93	2.98
800	5.2665	2.6068	3.232	2.6088	2.6452
800	5.559	2.7162	3.3585	2.7182	2.7571
800	5.3341	2.7042	3.3128	2.7046	2.7378
800	6.2626	2.9975	3.832	3.0015	3.0521
800	5.0629	2.4698	3.0922	2.4722	2.5113
800	5.9609	2.8802	3.6424	2.8774	2.9091
800	5.5094	2.7881	3.3952	2.7921	2.8466
800	5.5523	2.7994	3.4254	2.8104	2.8832
800	5.6355	2.7694	3.4753	2.7758	2.8293
800	5.6261	2.8173	3.4676	2.819	2.8659
800	5.7347	2.8011	3.5053	2.8033	2.8415
800	5.4964	2.7177	3.3714	2.7229	2.7691
800	5.8662	2.8034	3.5773	2.8021	2.8374
800	5.9259	2.7866	3.5797	2.789	2.828
800	5.6301	2.7236	3.457	2.7342	2.803
800	5.5068	2.7218	3.3998	2.7219	2.7586
800	5.398	2.6435	3.3421	2.6434	2.6682
800	5.6146	2.7753	3.4705	2.7799	2.8347
800	5.421	2.495	3.2394	2.4972	2.5365
800	5.6218	2.7003	3.4385	2.707	2.7647
800	5.7726	2.7719	3.5118	2.7823	2.8521
800	5.8468	2.8415	3.5218	2.842	2.8968
800	5.1952	2.5264	3.1692	2.5233	2.5442
800	5.3522	2.5955	3.2513	2.5978	2.6388
800	5.8104	2.9193	3.6765	2.9291	2.9892
800	5.3776	2.6945	3.3472	2.7002	2.7504
800	5.2283	2.6203	3.2465	2.6208	2.6503
800	5.7861	2.7893	3.473	2.7997	2.8747
800	6.0404	2.813	3.5743	2.8106	2.8428
800	5.3159	2.7553	3.3287	2.7611	2.8084
800	5.6159	2.763	3.4126	2.7704	2.8333
800	5.5134	2.7917	3.4709	2.7869	2.8083
800	5.3274	2.6202	3.2765	2.6229	2.6711
800	5.5653	2.7005	3.4166	2.7068	2.7649
800	6.1002	2.8581	3.6976	2.8552	2.881
800	5.7854	2.7571	3.4982	2.7609	2.8084
800	5.76	2.8929	3.6096	2.8921	2.9238
800	5.3828	2.6364	3.2932	2.6391	2.6776
800	5.4146	2.7435	3.372	2.7463	2.7907
800	5.287	2.6806	3.2535	2.6898	2.7488
800	5.727	2.7542	3.4696	2.7578	2.8133
800	5.634	2.7063	3.3993	2.7092	2.752
800	5.2758	2.7286	3.3105	2.7342	2.7839
800	5.3556	2.6464	3.2736	2.654	2.7111
800	5.6172	2.7244	3.3732	2.7291	2.782
800	5.6928	2.7514	3.4695	2.7576	2.8183
800	5.4973	2.6123	3.2931	2.6127	2.6447
800	5.5471	2.7353	3.3956	2.7426	2.7986
800	5.1323	2.4256	3.0666	2.4262	2.4559
800	5.2421	2.7479	3.3008	2.7398	2.7482
800	5.82	2.8638	3.5585	2.8722	2.9447
800	5.4439	2.7527	3.3876	2.7563	2.8005
800	5.865	2.7867	3.5533	2.7912	2.8423
800	4.7288	2.5198	2.9824	2.5242	2.5634
800	5.9068	2.9605	3.6639	2.9573	2.9891
800	5.1584	2.6735	3.1646	2.6764	2.7173
800	6.0852	2.8552	3.7062	2.8589	2.9087
800	5.7001	2.7945	3.5072	2.7964	2.8429
800	5.2157	2.6798	3.2325	2.6821	2.7204
800	5.8094	2.7762	3.565	2.7798	2.8263
800	5.5018	2.7613	3.3725	2.7586	2.7887
800	5.7068	2.8512	3.5451	2.8575	2.9075
800	5.9931	2.7519	3.569	2.7624	2.8351
800	5.661	2.7373	3.4021	2.7423	2.7988
800	5.6417	2.87	3.5419	2.8658	2.8927
800	5.1875	2.7323	3.2851	2.7341	2.7694
800	5.8633	2.8935	3.6119	2.895	2.9345
800	5.4703	2.7882	3.4231	2.7896	2.8262
800	5.7292	2.6678	3.3905	2.674	2.7297
800	5.6644	2.7704	3.4724	2.7832	2.856
800	5.4468	2.5888	3.299	2.5875	2.6177
800	5.222	2.6061	3.221	2.6115	2.6625
800	5.786	2.88	3.5657	2.8827	2.9354
800	5.8688	2.9885	3.6711	2.9843	3.0157
800	5.6236	2.7602	3.422	2.7643	2.8102
800	5.4061	2.6988	3.3799	2.7007	2.7375
800	5.7614	2.7833	3.4886	2.7976	2.8869
800	5.6437	2.7374	3.4577	2.7418	2.787
800	5.5392	2.8074	3.4517	2.8071	2.8373
800	5.5708	2.7601	3.4168	2.766	2.8276
800	5.2947	2.6472	3.2797	2.6489	2.6808
800	6.4508	3.0791	3.9543	3.0906	3.1718
800	5.5873	2.7095	3.4424	2.7163	2.7714
800	5.7607	2.8432	3.5103	2.8383	2.8613
800	5.5764	2.7666	3.4056	2.7704	2.818
800	5.5324	2.6528	3.3409	2.649	2.6743
800	5.6636	2.8482	3.4972	2.8513	2.8966
800	5.4956	2.5895	3.2608	2.597	2.6559
800	5.2599	2.667	3.2822	2.6727	2.719
800	5.7271	2.6465	3.4442	2.6517	2.6974
800	5.5617	2.7105	3.3979	2.7189	2.784
800	5.767	2.8945	3.5912	2.9033	2.964
800	5.3324	2.5993	3.2599	2.6017	2.6399
800	5.881	2.8883	3.5927	2.8939	2.9486
800	5.8708	2.8249	3.5925	2.8229	2.8581
800	5.5423	2.7176	3.3889	2.7198	2.7626
800	5.3182	2.7182	3.3006	2.7282	2.7933
800	5.7004	2.6133	3.4151	2.6196	2.6718
800	5.6976	2.8456	3.5899	2.8539	2.9116
800	5.4727	2.6664	3.3478	2.6696	2.7062
800	6.2568	2.9969	3.7651	2.993	3.0262
800	5.6376	2.7599	3.4663	2.7571	2.7878
800	5.1656	2.6203	3.1943	2.623	2.6699
800	5.2905	2.5036	3.2054	2.5025	2.5296
800	5.6356	2.7456	3.4109	2.7542	2.8115
800	5.9841	2.9502	3.6887	2.9489	2.9868
800	5.8529	2.9376	3.6763	2.9372	2.9826
800	5.6832	2.8249	3.4431	2.8314	2.8943
800	5.8829	2.865	3.6011	2.8731	2.9325
800	5.8721	2.778	3.5668	2.7816	2.8342
800	5.8154	2.7731	3.5271	2.7713	2.8076
800	5.4363	2.5408	3.2454	2.5373	2.5629
800	5.7413	2.8023	3.5487	2.8074	2.8569
800	5.6035	2.7808	3.4772	2.7827	2.8228
800	5.3734	2.6624	3.3276	2.6613	2.6916
800	5.4412	2.7307	3.3918	2.7291	2.757
800	5.282	2.5258	3.2114	2.5273	2.5613
800	5.766	2.8701	3.5542	2.874	2.9235
800	6.409	2.8713	3.7859	2.8762	2.9395
800	5.3216	2.6337	3.2494	2.633	2.6628
800	5.5765	2.9255	3.5477	2.9222	2.9483
800	5.113	2.4434	3.0856	2.4442	2.4708
800	5.8621	2.7418	3.4843	2.7466	2.8009
800	5.4182	2.6952	3.3965	2.6993	2.7364
800	5.5548	2.7157	3.3622	2.7151	2.7499
800	5.258	2.6634	3.2021	2.665	2.7037
800	5.7553	2.8324	3.5257	2.834	2.8713
800	5.9063	2.8775	3.6276	2.8798	2.9278
800	6.0503	2.9279	3.66	2.9361	3.01
800	5.7076	2.78	3.5084	2.7832	2.8282
800	5.3253	2.6739	3.2786	2.6806	2.7318
800	5.3046	2.7601	3.2412	2.7659	2.8165
800	5.503	2.8325	3.456	2.8365	2.8879
800	5.3555	2.6069	3.2437	2.61	2.6532
800	5.3077	2.625	3.2728	2.6324	2.6874
800	5.412	2.7447	3.304	2.7457	2.7852
800	5.8652	2.8282	3.5962	2.8291	2.8703
800	5.4422	2.616	3.3188	2.6177	2.6564
800	5.5886	2.6989	3.3917	2.6938	2.7143
800	5.3597	2.8492	3.423	2.8462	2.8719
800	5.5014	2.6721	3.3109	2.6793	2.7399
800	5.7532	2.9105	3.5746	2.9148	2.9579
800	6.0089	2.7731	3.5739	2.7797	2.8464
800	5.8081	3.0037	3.6363	3.0087	3.0589
800	5.2008	2.6131	3.1802	2.6139	2.6476
800	5.2129	2.6545	3.2368	2.6611	2.7117
800	5.5385	2.8095	3.4607	2.8116	2.8502
800	5.7193	2.8356	3.5691	2.8409	2.8937
800	5.7371	2.7125	3.4585	2.7144	2.7555
800	5.754	2.845	3.5841	2.8523	2.9057
800	5.3918	2.6341	3.2961	2.6439	2.7078
800	6.0347	2.7264	3.5271	2.737	2.8146
800	5.845	2.7677	3.5011	2.7729	2.8277
1000	5.4389	2.824	3.3933	2.828	2.8718
1000	5.6153	2.7098	3.4073	2.7101	2.7402
1000	5.5257	2.7022	3.3946	2.7061	2.7457
1000	5.47	2.6644	3.3744	2.6618	2.6813
1000	5.6373	2.6818	3.3934	2.6843	2.7198
1000	5.8674	2.7385	3.5592	2.749	2.8098
1000	5.744	2.9015	3.6111	2.9115	2.9675
1000	5.8289	2.8923	3.5874	2.8964	2.9442
1000	5.5631	2.6501	3.3588	2.6489	2.67
1000	5.3154	2.7504	3.3228	2.7532	2.7946
1000	5.0516	2.5676	3.1334	2.5686	2.5979
1000	5.6661	2.849	3.5134	2.8511	2.8908
1000	5.4303	2.6584	3.3271	2.6599	2.6924
1000	6.0945	3.01	3.7826	3.0099	3.0524
1000	5.7215	2.8121	3.5537	2.8088	2.8274
1000	5.5594	2.8342	3.493	2.831	2.847
1000	5.6301	2.7167	3.4594	2.7171	2.747
1000	5.7776	2.8163	3.5349	2.8273	2.8929
1000	5.6518	2.651	3.3934	2.6544	2.6944
1000	5.9678	2.9126	3.7093	2.9146	2.9547
1000	5.892	2.8274	3.57	2.8343	2.8872
1000	5.6551	2.7786	3.4852	2.7765	2.8018
1000	5.1748	2.5305	3.1676	2.5352	2.5708
1000	5.9907	2.8014	3.6204	2.8056	2.8536
1000	5.4786	2.6761	3.3776	2.6788	2.7104
1000	5.9004	2.9429	3.6521	2.9496	2.9978
1000	5.4523	2.6081	3.3134	2.6135	2.6576
1000	5.8154	2.7588	3.5488	2.7635	2.8048
1000	5.5681	2.7307	3.4353	2.7349	2.772
1000	5.4052	2.6966	3.3292	2.6971	2.726
1000	5.4418	2.7162	3.3571	2.7222	2.7669
1000	5.5874	2.7478	3.4195	2.7548	2.8039
1000	5.571	2.7634	3.4303	2.7653	2.8027
1000	5.6884	2.9089	3.5777	2.9161	2.9623
1000	5.4425	2.5303	3.2387	2.5314	2.5646
1000	6.0181	2.9474	3.6615	2.9558	3.0129
1000	5.8865	2.8193	3.5961	2.827	2.8813
1000	5.9188	2.7924	3.587	2.7896	2.8134
1000	5.4417	2.6428	3.3191	2.6419	2.6669
1000	5.3374	2.7507	3.3206	2.7548	2.7949
1000	5.6426	2.7568	3.4634	2.7592	2.793
1000	5.5545	2.8186	3.4647	2.8138	2.8289
1000	5.3216	2.6943	3.288	2.6975	2.7339
1000	5.3565	2.7433	3.3442	2.7413	2.7604
1000	5.435	2.7487	3.3635	2.745	2.7683
1000	5.9471	2.8466	3.604	2.853	2.904
1000	5.801	2.837	3.5972	2.8368	2.8666
1000	5.7641	2.8751	3.569	2.8808	2.9289
1000	5.194	2.6756	3.2683	2.681	2.7201
1000	5.6806	2.5733	3.4149	2.5711	2.5893
1000	5.7829	2.8703	3.6356	2.8763	2.9227
1000	5.4067	2.8133	3.4043	2.8157	2.857
1000	5.4842	2.7275	3.412	2.7257	2.745
1000	5.2377	2.7284	3.331	2.73	2.7563
1000	5.3031	2.6945	3.3062	2.6958	2.7261
1000	5.5084	2.737	3.4112	2.7413	2.7811
1000	5.776	2.7712	3.5272	2.7759	2.8178
1000	5.768	2.7299	3.444	2.7297	2.7673
1000	5.5312	2.8038	3.4518	2.8095	2.8557
1000	5.7042	2.8472	3.5419	2.85	2.8922
1000	5.1558	2.5878	3.1996	2.5874	2.6114
1000	5.7395	2.9375	3.6112	2.9434	2.9914
1000	5.3484	2.5921	3.2792	2.5958	2.6322
1000	5.931	2.9537	3.6747	2.9569	2.9999
1000	5.3023	2.617	3.2456	2.6235	2.6674
1000	5.5145	2.6756	3.3362	2.683	2.7344
1000	5.64	2.7839	3.453	2.7862	2.8248
1000	5.123	2.5959	3.193	2.6022	2.6461
1000	5.2582	2.5597	3.225	2.5648	2.612
1000	5.4701	2.6834	3.4112	2.6825	2.7043
1000	5.4321	2.7128	3.3109	2.7126	2.7426
1000	5.7274	2.7063	3.4847	2.7061	2.734
1000	5.2317	2.78	3.3155	2.7782	2.8014
1000	5.3088	2.6057	3.2425	2.6062	2.63
1000	5.5259	2.5393	3.3074	2.5375	2.5599
1000	5.5503	2.7667	3.4372	2.7728	2.8206
1000	4.9797	2.5033	3.0553	2.5042	2.53
1000	5.7434	2.7791	3.4963	2.7832	2.8256
1000	5.5413	2.8539	3.4777	2.8565	2.8913
1000	5.6562	2.8265	3.4947	2.8344	2.8887
1000	5.7337	2.7901	3.5153	2.7971	2.8492
1000	5.6847	2.8905	3.5481	2.8921	2.9258
1000	5.1906	2.5479	3.1616	2.5516	2.5938
1000	5.5129	2.6637	3.3503	2.6633	2.6937
1000	5.3643	2.7209	3.4011	2.7224	2.7513
1000	5.1453	2.571	3.1317	2.5806	2.6366
1000	5.4419	2.6105	3.3127	2.609	2.6298
1000	5.8644	2.9117	3.6536	2.9199	2.9798
1000	5.4748	2.6526	3.3356	2.6566	2.6972
1000	5.5034	2.5707	3.3052	2.5716	2.6005
1000	5.585	2.7618	3.4444	2.7641	2.799
1000	5.222	2.5779	3.1797	2.582	2.6204
1000	5.6756	2.7775	3.5057	2.7779	2.8112
1000	5.5255	2.7923	3.3907	2.7944	2.8329
1000	5.6078	2.7338	3.4698	2.7335	2.7633
1000	5.3052	2.6843	3.3051	2.6866	2.7214
1000	5.7668	2.824	3.5631	2.8255	2.8602
1000	5.5733	2.7908	3.4899	2.7907	2.8199
1000	5.5398	2.7497	3.4254	2.7558	2.8014
1000	5.1984	2.7037	3.2725	2.7124	2.7612
1000	5.4294	2.6373	3.2921	2.6392	2.6733
1000	5.5743	2.7986	3.4766	2.7975	2.8227
1000	5.8727	2.8042	3.5934	2.8004	2.8211
1000	5.3712	2.8219	3.3789	2.8257	2.869
1000	5.645	2.7741	3.477	2.7759	2.8094
1000	5.8154	2.6947	3.5035	2.6933	2.7228
1000	5.9393	2.9663	3.6223	2.9691	3.0141
1000	5.5601	2.6392	3.3443	2.6361	2.6587
1000	5.5241	2.5901	3.3042	2.5915	2.6262
1000	5.9768	2.889	3.6435	2.8937	2.9441
1000	5.4412	2.6707	3.3179	2.6755	2.7185
1000	5.5942	2.703	3.4064	2.7036	2.7348
1000	5.8636	2.7871	3.5759	2.7921	2.8423
1000	5.0051	2.5588	3.0991	2.5555	2.5658
1000	5.4697	2.8299	3.4471	2.8311	2.8662
1000	5.7238	2.7643	3.488	2.7699	2.8129
1000	5.6059	2.8245	3.4941	2.8242	2.8465
1000	5.4899	2.6717	3.3538	2.672	2.6995
1000	5.6286	2.6559	3.3897	2.6541	2.6798
1000	5.7477	2.941	3.6095	2.95	3.012
1000	5.5734	2.7386	3.4202	2.7394	2.7672
1000	5.4186	2.628	3.3125	2.6262	2.6447
1000	5.6266	2.7043	3.4279	2.7118	2.7617
1000	5.4741	2.725	3.3748	2.7356	2.7931
1000	5.0578	2.5295	3.1382	2.5352	2.5749
1000	5.484	2.7227	3.4072	2.7212	2.7422
1000	5.2883	2.7609	3.3278	2.7643	2.8037
1000	5.551	2.7308	3.4085	2.734	2.7796
1000	5.248	2.7337	3.3156	2.7372	2.7766
1000	5.2524	2.6033	3.2299	2.6022	2.6181
1000	5.0926	2.5809	3.1677	2.5826	2.6171
1000	5.73	2.7046	3.4622	2.7052	2.7365
1000	5.3456	2.6416	3.2857	2.6374	2.653
1000	4.9752	2.5344	3.1178	2.5359	2.5663
1000	5.7092	2.8297	3.5186	2.8346	2.8785
1000	6.0421	2.8819	3.6779	2.8847	2.9285
1000	6.1075	2.8517	3.6556	2.855	2.9031
1000	6.0605	3.0651	3.7986	3.0711	3.1216
1000	5.6063	2.9145	3.5107	2.9217	2.9747
1000	5.4725	2.7759	3.3876	2.7749	2.8003
1000	5.9823	2.8115	3.6037	2.8148	2.8592
1000	5.1804	2.6172	3.2125	2.6159	2.6343
1000	5.6471	2.8136	3.4994	2.8196	2.8672
1000	5.3644	2.7327	3.3478	2.7374	2.782
1000	5.4581	2.6638	3.3051	2.6604	2.678
1000	5.2689	2.6368	3.2927	2.6417	2.6787
1000	5.2582	2.66	3.2809	2.6633	2.6971
1000	5.3005	2.6166	3.219	2.622	2.6659
1000	5.8899	2.9447	3.6076	2.948	2.9946
1000	5.6844	2.8737	3.5379	2.8816	2.9317
1000	5.9064	2.8002	3.5527	2.802	2.8386
1000	5.4472	2.7714	3.3681	2.7734	2.8069
1000	5.7287	2.8372	3.4978	2.8385	2.875
1000	5.3294	2.4978	3.1793	2.5008	2.5406
1000	5.7803	2.8636	3.5918	2.8722	2.9258
1000	5.5604	2.8614	3.4757	2.8589	2.8796
1000	5.4363	2.7385	3.3643	2.7435	2.7887
1000	5.4281	2.7328	3.3701	2.7369	2.7738
1000	5.4366	2.6911	3.3737	2.6924	2.7217
1000	5.5335	2.8197	3.4582	2.8155	2.8318
1000	5.9454	2.8282	3.6793	2.8206	2.824
1000	5.4629	2.5601	3.3415	2.5588	2.5753
1000	5.9642	2.8639	3.6416	2.8688	2.9177
1000	5.2857	2.6811	3.3337	2.6765	2.6868
1000	5.5087	2.8331	3.4553	2.8388	2.8835
1000	5.7391	2.9188	3.5967	2.9236	2.9664
1000	5.9671	2.8726	3.6065	2.8802	2.9375
1000	5.5071	2.6491	3.3234	2.6578	2.7124
1000	5.6899	2.795	3.4729	2.7926	2.8183
1000	5.4776	2.6243	3.3307	2.6254	2.6579
1000	5.2752	2.6947	3.3539	2.695	2.7205
1000	5.4875	2.7912	3.4604	2.7891	2.8058
1000	5.6033	2.7858	3.4976	2.7884	2.8217
1000	5.42	2.7405	3.3852	2.7347	2.749
1000	5.5066	2.7207	3.3593	2.7168	2.7393
1000	5.7475	2.8374	3.5095	2.8428	2.8894
1000	5.71	2.9008	3.6082	2.8966	2.914
1000	5.4522	2.8271	3.454	2.8302	2.8691
1000	5.497	2.688	3.3897	2.689	2.7173
1000	5.3426	2.7945	3.3895	2.8004	2.8434
1000	6.0265	2.8614	3.6797	2.8583	2.8881
1000	5.7537	2.8808	3.5483	2.8794	2.9033
1000	5.6565	2.615	3.4017	2.6187	2.655
1000	5.7575	2.8302	3.5428	2.8362	2.8875
1000	5.4641	2.7443	3.3976	2.7434	2.7677
1000	5.6308	2.7246	3.4217	2.7293	2.7721
1000	5.6147	2.7761	3.4761	2.7826	2.8334
1000	5.54	2.7998	3.4081	2.8026	2.8386
1000	5.1557	2.6804	3.2379	2.6841	2.72
1000	5.4649	2.7308	3.4061	2.7292	2.7534
1000	5.6848	2.7854	3.5008	2.7936	2.8502
1000	5.3721	2.7718	3.393	2.7787	2.8266
1000	5.6466	2.8148	3.5262	2.8169	2.851
1000	5.4272	2.7171	3.3168	2.7162	2.742
1000	5.6604	2.5716	3.3651	2.5787	2.6259
1000	5.2024	2.5583	3.1723	2.5571	2.5792
1000	5.7425	2.8542	3.5039	2.8531	2.8793
1000	5.9508	2.7287	3.5572	2.7325	2.7725
1000	5.5913	2.7727	3.4051	2.7783	2.8237
1000	5.5706	2.6086	3.3588	2.6061	2.6293


==> expts/truePfivediff/fivediff_results.dat <==
n	ASE	OMNI
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	1
20	0	1
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	1
20	0	0
20	0	1
20	0	1
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	1
20	0	1
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	1
20	0	0
20	0	0
20	0	1
20	0	0
20	1	0
20	1	0
20	0	0
20	0	1
20	0	1
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	1
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	1	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	1
20	0	0
20	1	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	1
20	0	0
20	0	1
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	1
20	0	0
20	0	1
20	0	1
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	1
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	1
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	1
20	0	1
20	0	0
20	0	0
20	0	1
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	1	1
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	1	0
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	1	1
50	1	0
50	1	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	1	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	1
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	1	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	1	0
50	0	0
50	0	0
50	1	0
50	1	0
50	0	1
50	0	0
50	0	0
50	0	1
50	1	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	1
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	1	0
50	0	0
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	1	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	1	0
50	0	0
50	0	0
50	0	1
50	0	1
50	1	1
50	0	0
50	0	0
50	0	1
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	1	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	1	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	0
100	1	1
100	0	0
100	0	0
100	0	1
100	1	1
100	0	0
100	1	0
100	1	0
100	0	0
100	1	1
100	0	1
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	0	0
100	0	1
100	1	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	1	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	1	0
100	0	1
100	0	1
100	1	1
100	1	1
100	0	1
100	1	1
100	0	0
100	0	0
100	0	1
100	1	0
100	0	0
100	1	1
100	0	1
100	0	0
100	1	1
100	0	0
100	1	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	1	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	1	0
100	0	1
100	0	1
100	1	1
100	1	1
100	1	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	1	1
100	0	0
100	0	1
100	1	1
100	0	0
100	0	1
100	0	1
100	1	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	1	1
100	0	0
100	0	1
100	0	0
100	0	0
100	1	1
100	1	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	1	1
100	1	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	1	0
100	0	1
100	1	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	1
100	0	0
100	0	0
100	0	1
100	1	0
100	1	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	1	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	1	1
100	1	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	1	1
100	0	0
100	0	0
100	0	1
100	1	1
100	1	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	1	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	1	0
100	0	1
100	0	0
100	0	1
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	1	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	1	0
100	1	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	1	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	1	1
100	0	1
100	0	1
100	1	1
100	0	1
100	1	1
100	0	0
100	0	1
100	0	0
100	1	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	1	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	1	1
100	0	0
100	0	0
100	1	1
100	0	1
100	1	0
100	0	0
100	0	0
100	0	1
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	0	0
100	1	0
100	0	1
100	0	1
100	0	1
100	0	0
100	1	1
100	0	0
100	0	1
100	1	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	1	1
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	1	1
100	1	1
100	0	1
100	0	1
100	1	0
100	1	1
100	0	0
100	0	1
100	1	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	1
100	1	0
100	0	1
100	1	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	1	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	1	0
100	0	1
100	0	0
100	0	0
100	1	1
100	0	0
100	1	1
100	1	0
100	0	0
100	0	0
100	0	0
100	1	1
100	1	1
100	0	0
100	1	1
100	1	0
100	1	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	1
100	1	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	1
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	1	0
100	1	1
100	0	0
100	0	0
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	1	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	1	1
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	1	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	1	1
100	1	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	1	1
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	1	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	1	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	1	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	1	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	1	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	1	1
100	0	0
100	0	0
100	0	1
100	0	0
100	1	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	1	0
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	1	1
100	0	1
100	1	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	1	1
100	0	0
100	1	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	1	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	1	0
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	1	0
100	0	1
100	0	1
100	0	0
100	0	0
100	1	1
100	1	0
100	0	0
100	0	0
100	0	1
100	1	0
100	0	0
100	0	0
100	0	0
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	0	1
100	0	1
100	1	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	1	1
100	1	1
100	0	0
100	0	1
100	0	0
100	0	0
100	1	1
100	0	0
100	0	0
100	0	1
100	0	0
100	1	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	1
100	1	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	0	0
100	1	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	1	1
100	0	0
100	1	0
100	0	0
100	0	0
100	0	1
100	0	1
100	1	1
100	0	0
100	0	1
100	0	1
100	0	0
100	1	1
100	0	0
100	1	1
100	0	1
100	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	0	1
200	1	1
200	1	1
200	1	1
200	0	0
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	0	1
200	1	0
200	1	1
200	0	0
200	0	1
200	1	1
200	0	0
200	1	1
200	1	0
200	0	0
200	1	1
200	1	1
200	1	1
200	0	0
200	0	0
200	1	1
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	1
200	0	1
200	1	1
200	1	1
200	0	0
200	1	0
200	1	1
200	0	0
200	1	1
200	0	0
200	0	0
200	1	1
200	1	1
200	0	0
200	0	0
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	0
200	0	1
200	0	1
200	0	0
200	1	1
200	1	0
200	1	1
200	1	1
200	0	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	0	0
200	1	0
200	0	0
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	1	1
200	0	0
200	0	0
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	1
200	1	1
200	1	1
200	0	0
200	1	1
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	0
200	0	0
200	1	1
200	0	1
200	0	0
200	0	0
200	1	1
200	1	1
200	0	1
200	0	0
200	1	1
200	1	1
200	0	0
200	0	1
200	0	0
200	0	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	0
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	0	0
200	1	0
200	0	1
200	1	1
200	1	1
200	1	1
200	1	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	0
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	1
200	0	0
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	0	0
200	1	1
200	1	0
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	0	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	0	0
200	0	0
200	0	0
200	1	1
200	1	1
200	1	1
200	0	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	0
200	1	1
200	1	1
200	0	0
200	0	0
200	1	1
200	0	0
200	1	1
200	1	0
200	0	0
200	0	0
200	1	1
200	1	1
200	0	1
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	1	1
200	1	1
200	0	0
200	0	0
200	1	0
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	0	1
200	0	0
200	0	0
200	1	1
200	1	1
200	0	1
200	1	0
200	1	1
200	1	1
200	1	1
200	0	0
200	0	0
200	1	1
200	1	1
200	1	1
200	0	1
200	0	0
200	1	1
200	1	1
200	0	0
200	0	1
200	0	0
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	0	1
200	1	1
200	0	0
200	1	1
200	1	0
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	0	1
200	1	1
200	0	0
200	1	0
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	0	1
200	0	0
200	0	0
200	1	1
200	1	1
200	0	1
200	1	1
200	0	0
200	0	0
200	1	1
200	0	1
200	1	1
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	1	1
200	1	1
200	1	1
200	0	0
200	0	0
200	1	1
200	1	0
200	0	0
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	0	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	0	0
200	1	1
200	0	0
200	0	1
200	0	0
200	1	1
200	1	1
200	1	1
200	0	0
200	0	1
200	1	1
200	0	1
200	0	0
200	1	1
200	1	0
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	0
200	0	0
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	0
200	0	1
200	1	1
200	1	1
200	1	1
200	0	1
200	0	1
200	1	1
200	1	1
200	0	0
200	0	1
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	0	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	0	1
200	1	1
200	1	1
200	0	1
200	0	1
200	0	1
200	0	1
200	0	1
200	1	1
200	0	0
200	1	1
200	0	1
200	1	0
200	1	0
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	0	1
200	0	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	0	0
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	0	1
200	1	1
200	0	0
200	0	0
200	0	1
200	1	1
200	1	1
200	1	0
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	0	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	0	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	1
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	0	1
200	0	0
200	1	1
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	0	0
200	0	1
200	0	0
200	1	1
200	0	1
200	0	0
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	0
200	0	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	0
200	1	1
200	1	1
200	0	0
200	1	1
200	0	0
200	0	1
200	0	0
200	1	1
200	1	0
200	0	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	0
200	1	1
200	0	0
200	0	0
200	1	1
200	0	1
200	0	0
200	1	1
200	0	1
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	0
200	0	0
200	0	0
200	0	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	0	0
200	0	1
200	0	1
200	0	0
200	1	1
200	0	0
200	1	1
200	0	1
200	1	1
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	0	0
200	1	1
200	1	1
200	1	1
200	0	1
200	0	1
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	1
200	0	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	0
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	0	1
200	0	0
200	1	1
200	1	1
200	1	1
200	0	1
200	0	0
200	1	1
200	1	1
200	1	1
200	0	1
200	0	0
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	0	1
200	0	1
200	1	1
200	1	1
200	1	1
200	0	0
200	0	1
200	0	0
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	0	0
200	0	0
200	0	1
200	0	1
200	1	0
200	1	1
200	0	1
200	0	0
200	1	1
200	1	1
200	1	1
200	0	0
200	0	0
200	0	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	0	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	1
200	1	1
200	0	0
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	0	0
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	0	1
200	0	1
200	0	1
200	0	1
200	0	0
200	0	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	0
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	0	1
200	0	0
200	1	1
200	1	1
200	1	0
200	0	0
200	1	1
200	0	0
200	1	1
200	0	1
200	0	1
200	1	1
200	1	1
200	0	1
200	1	0
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	0	0
200	0	1
200	1	1
200	1	1
200	1	1
200	0	0
200	0	0
200	1	1
200	0	1
200	0	0
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	1	1
200	0	0
200	0	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	0	1
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	0	1
200	0	0
200	0	1
200	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	0
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	0	1
500	0	0
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	0	0
500	1	1
500	1	1
500	1	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	0
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	0	0
500	0	0
500	1	1
500	1	1
500	0	0
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	0	0
500	1	1
500	0	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	0	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	0	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	0
500	1	1
500	1	1
500	0	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	0
500	1	1
500	1	1
500	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	0
1000	0	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1


==> expts/truePonediff/onediff_results.dat <==
n	ASE	OMNI
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	1
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	1	0
20	0	0
20	0	0
20	0	1
20	0	0
20	1	0
20	1	1
20	1	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	1
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	1	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	1
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	1	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	1
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	1
50	1	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	1	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	1	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	1	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	1	0
100	0	1
100	0	0
100	1	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	1	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	1	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	1
100	1	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	1	1
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	1
100	0	0
100	0	0
100	0	0
100	1	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	1	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	1	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	1	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	1	0
100	0	1
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	1	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	1	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	0
100	0	0
100	0	1
100	1	1
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	0	0
100	1	1
100	0	0
100	0	0
100	1	1
100	0	0
100	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	1	1
200	0	0
200	1	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	1	1
200	0	0
200	0	1
200	0	0
200	1	1
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	1	0
200	0	0
200	0	0
200	1	1
200	1	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	1	0
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	1
200	0	0
200	0	0
200	0	1
200	0	0
200	0	1
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	0	1
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	1	1
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	1	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	1	1
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	1	1
200	1	1
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	1	1
200	1	1
200	1	1
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	1	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	1	1
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	1	1
200	0	0
200	0	1
200	1	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	1	1
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	1	1
200	0	0
200	0	0
200	1	1
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	1	1
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	1	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	1	1
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	1	1
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	1	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	0
200	1	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	1	1
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
200	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	0	0
500	0	1
500	0	0
500	1	1
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	1
500	0	1
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	1
500	0	0
500	0	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	1	1
500	0	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	0	0
500	1	1
500	1	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	1	1
500	0	0
500	0	1
500	0	0
500	1	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	1	1
500	0	1
500	0	0
500	1	1
500	1	1
500	1	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	1	1
500	0	1
500	0	0
500	1	1
500	0	1
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	1	0
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	1	1
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	0
500	1	1
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	1
500	0	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	1	1
500	0	0
500	1	1
500	0	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	1
500	1	0
500	1	1
500	0	0
500	1	1
500	0	0
500	1	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	1
500	1	1
500	1	1
500	1	1
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	1
500	0	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	1
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	0	0
500	0	1
500	0	0
500	0	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	1
500	0	0
500	0	0
500	1	1
500	0	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	1	1
500	1	0
500	0	0
500	1	1
500	1	1
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	1	0
500	0	0
500	0	0
500	1	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	1	0
500	0	1
500	0	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	1
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	1	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	0	1
500	0	0
500	0	1
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	1	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	1
500	0	0
500	0	0
500	1	1
500	1	1
500	0	0
500	1	1
500	0	0
500	0	0
500	1	1
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	0
500	0	0
500	1	1
500	0	0
500	1	1
500	1	1
500	1	0
500	0	0
500	0	0
500	0	0
500	0	0
500	0	0
500	1	1
500	0	1
500	0	0
500	1	1
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	1	0
500	0	0
500	0	0
500	1	1
500	0	0
500	0	0
500	0	0
500	0	0
500	0	1
500	0	0
500	1	1
500	0	0
500	1	1
500	1	1
1000	0	1
1000	0	0
1000	1	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	1
1000	0	0
1000	0	1
1000	1	1
1000	0	0
1000	0	0
1000	0	1
1000	1	1
1000	0	0
1000	0	0
1000	1	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	1
1000	0	0
1000	0	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	0	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	1
1000	1	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	0
1000	1	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	1
1000	0	0
1000	0	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	0
1000	0	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	0	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	0
1000	0	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	1
1000	1	1
1000	0	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	1
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	1
1000	0	0
1000	1	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	0	1
1000	1	1
1000	0	0
1000	1	1
1000	0	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	1	0
1000	1	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	1
1000	1	1
1000	0	0
1000	0	0
1000	0	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	1
1000	1	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	1
1000	0	0
1000	1	1
1000	0	1
1000	0	0
1000	1	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	1
1000	0	0
1000	1	1
1000	1	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	1
1000	1	1
1000	1	1
1000	0	0
1000	1	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	0
1000	0	0
1000	0	0
1000	0	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	0
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	0
1000	1	1
1000	1	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	0	0
1000	1	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	1	1
1000	0	0
1000	0	0
1000	0	0
1000	1	1
1000	1	1
1000	0	0
1000	0	0


==> expts/truePtendiff/tendiff_results.dat <==
n	ASE	OMNI
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	1	0
20	0	1
20	0	0
20	0	0
20	1	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	1
20	0	0
20	0	0
20	0	1
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	1
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	1
20	0	1
20	0	1
20	0	0
20	1	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	1	0
20	0	0
20	1	0
20	1	1
20	0	0
20	0	1
20	0	1
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	1
20	1	1
20	0	1
20	0	0
20	0	0
20	1	1
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	1
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	1	0
20	1	1
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	1
20	0	0
20	0	1
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	1
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	1	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	1
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	1
20	0	0
20	0	1
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	1	0
20	1	1
20	0	0
20	1	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	1
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	1
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	1	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	1	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	1
20	0	0
20	0	0
20	0	0
20	0	0
20	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	1	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	1	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	1	0
50	0	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	1	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	1
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	1	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	1	1
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	1	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	1
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	1
50	1	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	1
50	1	0
50	0	0
50	0	1
50	0	0
50	0	1
50	1	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	0
50	1	1
50	0	1
50	0	1
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	1	0
50	0	0
50	0	1
50	0	1
50	0	1
50	0	1
50	0	0
50	1	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	1
50	0	0
50	0	1
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	1	1
50	1	1
50	0	0
50	0	0
50	1	0
50	0	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	0
50	0	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	1	1
50	0	1
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	1
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	1	0
50	1	1
50	0	0
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	1	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	1
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	1	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	1
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	1
50	0	1
50	1	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	1	0
50	1	1
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	1
50	0	0
50	1	0
50	0	0
50	1	1
50	0	1
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	1	0
50	0	1
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	1
50	0	0
50	0	1
50	1	0
50	0	0
50	1	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	1	1
50	0	1
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	1	0
50	0	1
50	0	0
50	1	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	1
50	0	0
50	0	0
50	0	1
50	1	0
50	0	0
50	0	1
50	0	0
50	1	1
50	0	0
50	0	0
50	0	1
50	1	1
50	0	0
50	0	1
50	0	1
50	0	0
50	1	1
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	1
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	1	1
50	0	0
50	0	0
50	0	1
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	0	0
50	1	0
50	0	1
50	0	1
50	0	0
100	0	1
100	1	1
100	0	1
100	1	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	1	1
100	0	1
100	0	1
100	1	1
100	1	1
100	1	1
100	1	1
100	0	1
100	1	1
100	0	1
100	0	0
100	1	1
100	0	0
100	0	0
100	0	0
100	1	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	1	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	1	1
100	0	1
100	1	1
100	1	1
100	0	1
100	0	0
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	1
100	1	1
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	1	1
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	0
100	1	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	1	1
100	1	1
100	1	1
100	0	1
100	0	0
100	0	1
100	1	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	1	1
100	1	1
100	0	1
100	0	1
100	1	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	1	0
100	0	1
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	0
100	1	1
100	1	1
100	0	1
100	1	1
100	1	1
100	0	1
100	0	0
100	1	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	1	0
100	1	1
100	0	1
100	0	0
100	0	0
100	0	0
100	1	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	1	1
100	0	1
100	1	0
100	0	0
100	0	0
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	1	1
100	0	1
100	0	1
100	0	0
100	0	1
100	1	1
100	0	0
100	1	0
100	0	1
100	0	0
100	0	0
100	1	1
100	1	1
100	0	1
100	0	1
100	0	0
100	0	0
100	1	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	1	0
100	0	1
100	1	0
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	1	1
100	0	0
100	1	1
100	0	0
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	1	0
100	1	1
100	0	0
100	1	1
100	1	1
100	0	1
100	0	1
100	0	0
100	1	1
100	1	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	1	1
100	0	1
100	1	1
100	0	0
100	1	1
100	0	1
100	1	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	1	0
100	0	1
100	1	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	0
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	0
100	1	1
100	1	1
100	0	1
100	1	1
100	0	1
100	1	1
100	0	0
100	1	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	0
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	1	0
100	0	1
100	1	1
100	0	0
100	0	1
100	1	1
100	1	1
100	0	1
100	1	1
100	0	1
100	1	1
100	0	1
100	0	0
100	0	1
100	0	0
100	1	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	0
100	0	1
100	1	1
100	0	1
100	1	1
100	1	0
100	1	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	1	1
100	0	1
100	0	1
100	1	1
100	1	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	1	0
100	0	1
100	0	1
100	0	0
100	1	1
100	0	0
100	0	1
100	1	1
100	0	1
100	1	1
100	1	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	1
100	1	1
100	0	1
100	0	0
100	1	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	1	1
100	0	1
100	0	0
100	1	1
100	1	0
100	1	1
100	0	1
100	0	1
100	1	1
100	0	0
100	0	1
100	1	1
100	1	1
100	0	0
100	0	0
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	1
100	1	1
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	1	1
100	0	1
100	0	1
100	1	1
100	0	1
100	1	1
100	1	1
100	1	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	1	1
100	0	0
100	1	1
100	1	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	1	1
100	0	1
100	0	0
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	1	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	1	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	1	0
100	0	1
100	1	1
100	0	1
100	1	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	1	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	0	1
100	1	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	1	1
100	1	1
100	0	1
100	1	0
100	0	0
100	0	0
100	1	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	1	1
100	1	1
100	1	0
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	0
100	1	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	1	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	0
100	0	1
100	1	0
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	1	0
100	0	1
100	1	1
100	1	1
100	1	1
100	1	1
100	1	1
100	1	1
100	0	1
100	0	0
100	1	1
100	1	0
100	0	1
100	1	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	1	1
100	0	0
100	0	1
100	0	1
100	1	1
100	1	1
100	0	1
100	0	0
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	1	1
100	0	0
100	1	1
100	0	1
100	1	1
100	0	1
100	1	1
100	1	1
100	1	1
100	0	0
100	0	1
100	1	1
100	0	1
100	0	1
100	1	0
100	0	0
100	1	1
100	0	1
100	1	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	1	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	0
100	0	0
100	1	1
100	0	0
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	0	0
100	1	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	0	0
100	0	1
100	1	0
100	1	0
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	1	0
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	0	0
100	1	1
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	1	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	1	1
100	0	0
100	0	1
100	0	0
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	1	1
100	0	1
100	1	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	0
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	1	1
100	0	1
100	1	1
100	0	1
100	1	1
100	1	1
100	1	1
100	0	0
100	1	0
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	1	1
100	1	1
100	0	1
100	1	0
100	0	1
100	0	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	0
100	1	1
100	0	1
100	1	1
100	0	1
100	1	1
100	0	1
100	0	1
100	0	0
100	0	1
100	0	1
100	0	1
100	0	1
100	1	1
100	0	0
100	0	0
100	0	1
100	0	1
100	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	0
200	1	1
200	1	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	0
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	0	0
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
200	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	0	0
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	0	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
500	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1
1000	1	1

